Pairwise Comparison Evolutionary Dynamics with Strategy-Dependent Revision Rates: Stability and Delta-Passivity (Expanded Version)

We report on new stability conditions for evolutionary dynamics in the context of population games. We adhere to the prevailing framework consisting of many agents, grouped into populations, that interact noncooperatively by selecting strategies with a favorable payoff. Each agent is repeatedly allowed to revise its strategy at a rate referred to as revision rate. Previous stability results considered either that the payoff mechanism was a memoryless potential game, or allowed for dynamics (in the payoff mechanism) at the expense of precluding any explicit dependence of the agents' revision rates on their current strategies. Allowing the dependence of revision rates on strategies is relevant because the agents' strategies at any point in time are generally unequal. To allow for strategy-dependent revision rates and payoff mechanisms that are dynamic (or memoryless games that are not potential), we focus on an evolutionary dynamics class obtained from a straightforward modification of one that stems from the so-called impartial pairwise comparison strategy revision protocol. Revision protocols consistent with the modified class retain from those in the original one the advantage that the agents operate in a fully decentralized manner and with minimal information requirements - they need to access only the payoff values (not the mechanism) of the available strategies. Our main results determine conditions under which system-theoretic passivity properties are assured, which we leverage for stability analysis.

==> RM-PC-Paper-TCNS-Version 2/data1_Smith.txt <==
0.75,0.14434
0.74537,0.14638
0.74086,0.14836
0.73647,0.15027
0.7322,0.15213
0.71238,0.16059
0.69477,0.16795
0.67897,0.17442
0.66466,0.1802
0.64325,0.18873
0.6247,0.19608
0.60842,0.20255
0.59398,0.20837
0.5753,0.21613
0.5593,0.22311
0.54547,0.22955
0.53339,0.23561
0.51833,0.24397
0.50575,0.25193
0.49515,0.25961
0.48614,0.2671
0.47554,0.27752
0.46705,0.28775
0.46024,0.29782
0.45475,0.30776
0.44886,0.32135
0.44456,0.33469
0.4415,0.34776
0.4394,0.36054
0.43768,0.3775
0.43699,0.3939
0.43706,0.40972
0.43768,0.42498
0.43913,0.44429
0.44109,0.46266
0.44339,0.48013
0.44591,0.49674
0.44952,0.51801
0.45324,0.53789
0.45695,0.5565
0.46058,0.57393
0.46545,0.59648
0.47001,0.61712
0.47424,0.63604
0.47812,0.65339
0.48282,0.67476
0.48691,0.69383
0.49042,0.71089
0.49341,0.72616
0.49643,0.74266
0.49884,0.75712
0.50073,0.76981
0.5022,0.78097
0.50352,0.79289
0.50441,0.80307
0.50496,0.81178
0.50525,0.81925
0.50534,0.82484
0.50533,0.82975
0.50523,0.83405
0.50506,0.83782
0.50487,0.84093
0.50465,0.84369
0.50441,0.84614
0.50417,0.84831
0.50393,0.85017
0.50369,0.85182
0.50345,0.8533
0.50322,0.85462
0.503,0.85577
0.50279,0.8568
0.50259,0.85772
0.5024,0.85855
0.50221,0.85934
0.50204,0.86004
0.50187,0.86067
0.50172,0.86123
0.50155,0.8618
0.5014,0.86231
0.50126,0.86275
0.50113,0.86314
0.501,0.86354
0.50088,0.86387
0.50078,0.86417
0.50069,0.86442
0.50059,0.86466
0.50051,0.86487
0.50044,0.86505
0.50038,0.86519
0.50032,0.86534
0.50027,0.86546
0.50022,0.86556
0.50019,0.86564
0.50015,0.86572
0.50012,0.86578
0.5001,0.86583
0.50008,0.86587
0.50006,0.8659
0.50005,0.86593
0.50004,0.86595
0.50003,0.86597
0.50002,0.86598
0.50002,0.86599
0.50001,0.866
0.50001,0.86601
0.50001,0.86601
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603


==> RM-PC-Paper-TCNS-Version 2/data2_Smith.txt <==
0.75,0.14434
0.74009,0.14722
0.7305,0.14993
0.72123,0.15249
0.71226,0.15491
0.67128,0.16511
0.63579,0.17276
0.60466,0.17849
0.57701,0.1828
0.53657,0.18771
0.5024,0.19045
0.47309,0.19172
0.44752,0.19203
0.415,0.19136
0.38762,0.18978
0.36425,0.18769
0.34398,0.18534
0.31878,0.18177
0.29768,0.17816
0.27976,0.17464
0.2643,0.17129
0.24558,0.16686
0.22992,0.16278
0.21662,0.15904
0.20512,0.1556
0.19143,0.15122
0.17986,0.14723
0.16992,0.14356
0.16122,0.14012
0.15088,0.13572
0.14195,0.13158
0.13411,0.12765
0.12711,0.12387
0.11885,0.11904
0.11152,0.11437
0.10494,0.10986
0.098947,0.10547
0.091573,0.099698
0.084948,0.094144
0.078948,0.088817
0.073469,0.083713
0.066546,0.076946
0.060371,0.070617
0.054837,0.06472
0.049854,0.059241
0.04383,0.052445
0.038595,0.046304
0.034068,0.04072
0.030142,0.035667
0.026018,0.030228
0.022505,0.02551
0.019503,0.021447
0.016923,0.017967
0.014228,0.014369
0.011977,0.011435
0.010095,0.0090712
0.0085146,0.0071674
0.0073496,0.0058184
0.0063455,0.0047098
0.0054797,0.003805
0.0047323,0.0030668
0.0041259,0.0024992
0.003597,0.0020327
0.0031359,0.0016513
0.0027336,0.0013395
0.0023966,0.0010938
0.0021009,0.00089204
0.0018415,0.000727
0.001614,0.00059192
0.00142,0.00048415
0.0012493,0.00039566
0.0010989,0.00032324
0.00096658,0.00026392
0.00084398,0.00021272
0.00073684,0.00017134
0.00064326,0.00013803
0.00056151,0.00011115
0.00048002,0
0.00041031,0
0.00035072,0
0.00029976,0
0.00025003,0
0.00020854,0
0.00017396,0
0.0001451,0
0.00011816,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> RM-PC-Paper-TCNS-Version 2/v_q1.txt <==
0,0
0.0078125,5.02366686335898e-05
0.015625,0.000100471217320924
0.0234375,0.000150703646132423
0.03125,0.00020093395513851
0.0390625,0.000452053705552479
0.046875,0.000703120471394226
0.0546875,0.000954134261466241
0.0625,0.00120509508457092
0.0703125,0.00245910500366095
0.078125,0.00371179206887059
0.0859375,0.00496315738038606
0.09375,0.00621320203832708
0.1015625,0.0124436540226972
0.109375,0.0186412546444313
0.1171875,0.0248061413279392
0.125,0.0309384514360558
0.1328125,0.0611161532785591
0.140625,0.0905000005995772
0.1484375,0.119107048908799
0.15625,0.146954258955707
0.1640625,0.275374650762477
0.171875,0.387263414644738
0.1796875,0.484540624718866
0.1875,0.56897286082198
0.1953125,0.701655279194616
0.203125,0.802006231771713
0.2109375,0.877790763951636
0.21875,0.935035525207282
0.2265625,1.00585564265774
0.234375,1.04735026375956
0.2421875,1.07002290775374
0.25,1.08228992800612
0.2578125,1.08811457871452
0.265625,1.09064993918201
0.2734375,1.09092273813514
0.28125,1.08970793424481
0.2890625,1.08636812321833
0.296875,1.08186136573265
0.3046875,1.07677038540541
0.3125,1.07153551442345
0.3203125,1.06514539704261
0.328125,1.05908360594343
0.3359375,1.05348933768571
0.34375,1.04847525623108
0.3515625,1.04479046945681
0.359375,1.04148547835092
0.3671875,1.03853212265956
0.375,1.03590108047435
0.3828125,1.03346499650838
0.390625,1.03130200336764
0.3984375,1.02937517511452
0.40625,1.02765231539381
0.4140625,1.02619523225992
0.421875,1.02487088355432
0.4296875,1.02366108098486
0.4375,1.02255010432204
0.4453125,1.02050187942415
0.453125,1.01873428855172
0.4609375,1.01718814386522
0.46875,1.01581197546748
0.4765625,1.01448766782752
0.484375,1.013306008561
0.4921875,1.01226151934796
0.5,1.01133713315071
0.5078125,1.01041716519851
0.515625,1.00960941667115
0.5234375,1.00889496154024
0.53125,1.00825589314775
0.5390625,1.00768898752658
0.546875,1.00717207633583
0.5546875,1.00669892783094
0.5625,1.00626123878479
0.5703125,1.0057582201889
0.578125,1.00529707450486
0.5859375,1.00487613624178
0.59375,1.0044865273366
0.6015625,1.00389597987577
0.609375,1.00338418140306
0.6171875,1.00297587503781
0.625,1.00260888163384
0.6328125,1.00216621184738
0.640625,1.00180711455659
0.6484375,1.00157074963781
0.65625,1.00135945980611
0.6640625,1.00107416010112
0.671875,1.00086098109425
0.6796875,1.00075797446754
0.6875,1.00066426461385
0.6953125,1.0005101632162
0.703125,1.00040043221178
0.7109375,1.00035479611447
0.71875,1.00031425097758
0.7265625,1.00024029431949
0.734375,1.00018791831339
0.7421875,1.00016473359372
0.75,1.00014500317514
0.7578125,1.00011196263327
0.765625,1.0000881608018
0.7734375,1.00007618423652
0.78125,1.00006623539807
0.7890625,1.00004848669204
0.796875,1.00003639810164
0.8046875,1.00003266181123
0.8125,1.00002931861751
0.8203125,1.00001680186163
0.828125,1.00000987340167
0.8359375,1.00001310890902
0.84375,1.00001479157991
0.8515625,0.99999736124095
0.859375,0.999990806739886
0.8671875,1.00000755683433
0.875,1.00001730233063
0.8828125,0.99994157932641
0.890625,0.99992059369446
0.8984375,1.00002666189459
0.90625,1.00008301993488
0.9140625,0.999133475080209
0.921875,0.998914246009159
0.9296875,1.00042069933339
0.9375,1.00112921848014
0.9453125,1.00038377574587
0.953125,1.00002335420642
0.9609375,1.00017473129257
0.96875,1.00031409702564
0.9765625,1.00024997658923
0.984375,1.00019895991149
0.9921875,1.00015853534881
1,1.00012636329549


==> RM-PC-Paper-TCNS-Version 2/v_q2.txt <==
0,0
0.0078125,1.45688815724636e-05
0.015625,2.91376436856894e-05
0.0234375,4.3706286341697e-05
0.03125,5.82748095425054e-05
0.0390625,0.000131115633789211
0.046875,0.000203953471958666
0.0546875,0.000276788324302995
0.0625,0.000349620191074174
0.0703125,0.000713734750141768
0.078125,0.00107777470759277
0.0859375,0.00144174009475941
0.09375,0.00180563094288262
0.1015625,0.0036239681849988
0.109375,0.00544044658483886
0.1171875,0.00725506994577356
0.125,0.00906784201550529
0.1328125,0.0181040606134178
0.140625,0.0270945276115186
0.1484375,0.0360396517966727
0.15625,0.0449398114072269
0.1640625,0.0887782569993349
0.171875,0.131533216974323
0.1796875,0.173225315553878
0.1875,0.213867514213131
0.1953125,0.289477081601762
0.203125,0.36118509199898
0.2109375,0.429004545018841
0.21875,0.492973063284647
0.2265625,0.598884557003504
0.234375,0.693205610234308
0.2421875,0.777074764999264
0.25,0.851540972028965
0.2578125,0.907704307227709
0.265625,0.958568401013005
0.2734375,1.00478006111274
0.28125,1.04692325679792
0.2890625,1.10128386552205
0.296875,1.14983125307514
0.3046875,1.19378818797594
0.3125,1.23416532555094
0.3203125,1.28094559198906
0.328125,1.32475805572979
0.3359375,1.36677950575135
0.34375,1.40825639520032
0.3515625,1.44309075791927
0.359375,1.47883756921471
0.3671875,1.51559663136626
0.375,1.55328368904347
0.3828125,1.59326412945712
0.390625,1.63326696324935
0.3984375,1.67255541156637
0.40625,1.7104589342146
0.4140625,1.74434049611213
0.421875,1.77645006311411
0.4296875,1.80669035482678
0.4375,1.83499337665971
0.4453125,1.88733191109543
0.453125,1.93111725560853
0.4609375,1.96672101801929
0.46875,1.99494175338361
0.4765625,2.01805043393864
0.484375,2.03509813675569
0.4921875,2.04730032303134
0.5,2.05571981537746
0.5078125,2.0618759522319
0.515625,2.06569015757097
0.5234375,2.06809335421019
0.53125,2.06974795574025
0.5390625,2.07109022370255
0.546875,2.07240276023779
0.5546875,2.07381522516954
0.5625,2.07545151780257
0.5703125,2.07788287156015
0.578125,2.08065784096988
0.5859375,2.0836859377025
0.59375,2.0869611664327
0.6015625,2.09262055970178
0.609375,2.09845071980043
0.6171875,2.10420120766424
0.625,2.10992515905999
0.6328125,2.11644163144447
0.640625,2.12263269642193
0.6484375,2.12834219095431
0.65625,2.13381476332884
0.6640625,2.13945771438384
0.671875,2.14466624971855
0.6796875,2.14931239373669
0.6875,2.15369121145265
0.6953125,2.1578242638164
0.703125,2.16160150438807
0.7109375,2.16497328777992
0.71875,2.16810588158001
0.7265625,2.17098542212259
0.734375,2.17361432378369
0.7421875,2.17598401631751
0.75,2.17816569937567
0.7578125,2.1801416802474
0.765625,2.18194632073283
0.7734375,2.18358423857128
0.78125,2.18508464100882
0.7890625,2.18662015051193
0.796875,2.18800280133582
0.8046875,2.18924037893507
0.8125,2.19035700983211
0.8203125,2.1915165485756
0.828125,2.19253766338535
0.8359375,2.19342808327086
0.84375,2.19421652175941
0.8515625,2.19502653036959
0.859375,2.19571708657538
0.8671875,2.19628549971616
0.875,2.19678336085873
0.8828125,2.19738358100454
0.890625,2.19783475703009
0.8984375,2.19805489504886
0.90625,2.19828356851004
0.9140625,2.19980181200354
0.921875,2.20032315741157
0.9296875,2.19856859875
0.9375,2.19781141942041
0.9453125,2.19884699252395
0.953125,2.19937767833368
0.9609375,2.19924045559295
0.96875,2.19911291629451
0.9765625,2.19921295367211
0.984375,2.19929544482851
0.9921875,2.199363657166
1,2.1994206349233


==> RM-PC-Paper-TCNS-Version 2/v_q3.txt <==
0,0
0.0078125,1.75833051360361e-05
0.015625,3.51668105172913e-05
0.0234375,5.2750516165186e-05
0.03125,7.03344221011392e-05
0.0390625,0.000158256956851344
0.046875,0.00024618450201501
0.0546875,0.000334117060267857
0.0625,0.000422054634284682
0.0703125,0.000861817834382163
0.078125,0.0013017068292708
0.0859375,0.00174172195226711
0.09375,0.00218186353611354
0.1015625,0.00438447997394291
0.109375,0.00659030751425725
0.1171875,0.00879938710391078
0.125,0.0110117593310684
0.1328125,0.0221244057909077
0.140625,0.0333252500317673
0.1484375,0.0446189625617323
0.15625,0.0560099917978076
0.1640625,0.114567396474939
0.171875,0.176097833804585
0.1796875,0.240920671464074
0.1875,0.309242356663426
0.1953125,0.451552577006894
0.203125,0.60703157010206
0.2109375,0.774716298949283
0.21875,0.953108829187461
0.2265625,1.29595449679687
0.234375,1.65626162586891
0.2421875,2.02445389462506
0.25,2.39153878730902
0.2578125,2.69410224162707
0.265625,2.98718531745598
0.2734375,3.26834691267101
0.28125,3.53567607688812
0.2890625,3.89192832530115
0.296875,4.21474544124963
0.3046875,4.50324284404684
0.3125,4.75756250345165
0.3203125,5.0293991395994
0.328125,5.25250105263993
0.3359375,5.42985745790642
0.34375,5.5643597263169
0.3515625,5.64515165103959
0.359375,5.70062217125014
0.3671875,5.73380637022291
0.375,5.74818244517217
0.3828125,5.74705171965558
0.390625,5.73347906422337
0.3984375,5.71134302637252
0.40625,5.68401679354986
0.4140625,5.65589157360822
0.421875,5.62654239702279
0.4296875,5.59694107516369
0.4375,5.56787847790987
0.4453125,5.51207286495974
0.453125,5.46461243994283
0.4609375,5.426942264518
0.46875,5.3994634708478
0.4765625,5.38071760556796
0.484375,5.37082939974941
0.4921875,5.36769118802409
0.5,5.36980359456093
0.5078125,5.37667178953598
0.515625,5.38616279549401
0.5234375,5.3968042725634
0.53125,5.40762076223843
0.5390625,5.4177397577408
0.546875,5.42707259200577
0.5546875,5.43549098768514
0.5625,5.44289265464508
0.5703125,5.45061593206418
0.578125,5.45703410608742
0.5859375,5.46238488400787
0.59375,5.46680968832684
0.6015625,5.4724168013851
0.609375,5.47668451403762
0.6171875,5.47988511023755
0.625,5.48250988704853
0.6328125,5.48518580620142
0.640625,5.48740762263721
0.6484375,5.48920243767656
0.65625,5.49075124993802
0.6640625,5.49217513580305
0.671875,5.49339114987746
0.6796875,5.49446365213681
0.6875,5.49536187963322
0.6953125,5.49602337231381
0.703125,5.49659985725396
0.7109375,5.49713403122332
0.71875,5.49757917843676
0.7265625,5.49788976248322
0.734375,5.49816367231668
0.7421875,5.49842071316799
0.75,5.49863715584513
0.7578125,5.4987927255544
0.765625,5.49893073076444
0.7734375,5.49905915304768
0.78125,5.49916935663275
0.7890625,5.49926334611011
0.796875,5.49934680958141
0.8046875,5.49942592869249
0.8125,5.49949354514825
0.8203125,5.49954907917162
0.828125,5.49960063620127
0.8359375,5.49965506579762
0.84375,5.49970069211774
0.8515625,5.49972425196521
0.859375,5.49975371412756
0.8671875,5.49980359199509
0.875,5.49984146908436
0.8828125,5.49978545361839
0.890625,5.49978541426326
0.8984375,5.49992104446022
0.90625,5.49999934876727
0.9140625,5.49897601462182
0.921875,5.49874948188265
0.9296875,5.50040977704667
0.9375,5.50119462145656
0.9453125,5.50038274209445
0.953125,5.49999193600071
0.9609375,5.50016098284118
0.96875,5.50031657505012
0.9765625,5.50024739471987
0.984375,5.50019252189575
0.9921875,5.50014920863874
1,5.50011489529399


==> RM-PC-Paper-TCNS-Version 2/v_x11.txt <==
0,0.666666666666667
0.0078125,0.666658628632779
0.015625,0.666650590604284
0.0234375,0.666642552581189
0.03125,0.666634514563501
0.0390625,0.666594324556461
0.046875,0.66655413468581
0.0546875,0.666513944952537
0.0625,0.666473755357633
0.0703125,0.666272809493297
0.078125,0.66607186723658
0.0859375,0.665870928710956
0.09375,0.665669994039714
0.1015625,0.664665382801742
0.109375,0.66366088631273
0.1171875,0.662656519780526
0.125,0.661652298300291
0.1328125,0.656633887250039
0.140625,0.651621302252303
0.1484375,0.646616305067262
0.15625,0.64162058917664
0.1640625,0.616836239383781
0.171875,0.592499941683159
0.1796875,0.568754054308773
0.1875,0.545707799499779
0.1953125,0.50342064433464
0.203125,0.464352131710613
0.2109375,0.428607729346465
0.21875,0.396135382637215
0.2265625,0.345264894252304
0.234375,0.303163558051327
0.2421875,0.268385298705588
0.25,0.239757079459765
0.2578125,0.219628636707634
0.265625,0.202470408963071
0.2734375,0.187798360933608
0.28125,0.17521868073102
0.2890625,0.160202780643788
0.296875,0.148032231099225
0.3046875,0.138092610765355
0.3125,0.129923645233379
0.3203125,0.12154413507334
0.328125,0.115309749963643
0.3359375,0.111334004807065
0.34375,0.109104285423616
0.3515625,0.108012585853523
0.359375,0.107360312326898
0.3671875,0.106944189076684
0.375,0.106619045474148
0.3828125,0.106272256970262
0.390625,0.105844799349255
0.3984375,0.105295770601544
0.40625,0.104611676508903
0.4140625,0.103850745591323
0.421875,0.102981178950729
0.4296875,0.102013820779381
0.4375,0.100960248461579
0.4453125,0.0985465799160704
0.453125,0.0959324213663511
0.4609375,0.0932238803407282
0.46875,0.0904749741697735
0.4765625,0.0875400952633373
0.484375,0.0846657725170072
0.4921875,0.0818811458156063
0.5,0.079196064164453
0.5078125,0.0762934273560375
0.515625,0.0735144625369135
0.5234375,0.0708489813406453
0.53125,0.0682884519563186
0.5390625,0.0658775815997601
0.546875,0.0635470251520591
0.5546875,0.0612890341572601
0.5625,0.0590979493397567
0.5703125,0.0564779142666333
0.578125,0.0539474482885449
0.5859375,0.0515027892900473
0.59375,0.0491413115771231
0.6015625,0.0455663985106167
0.609375,0.0421942913418998
0.6171875,0.0390225452062377
0.625,0.0360445115746706
0.6328125,0.0329200602259811
0.640625,0.0300278386526111
0.6484375,0.0273575054427626
0.65625,0.0248968893001597
0.6640625,0.0225654079109558
0.671875,0.0204325317649661
0.6796875,0.0184847052119695
0.6875,0.0167081983662601
0.6953125,0.0151627899154073
0.703125,0.013751303592933
0.7109375,0.0124634835606289
0.71875,0.0112894653532063
0.7265625,0.0102660901519188
0.734375,0.00933096536368378
0.7421875,0.00847707212983166
0.75,0.00769784904819149
0.7578125,0.00701092733759015
0.765625,0.00638286453982561
0.7734375,0.00580891346780243
0.78125,0.0052846810335545
0.7890625,0.00475493906942309
0.796875,0.00427655701343029
0.8046875,0.00384478648325351
0.8125,0.00345529545842262
0.8203125,0.00305528612414785
0.828125,0.00270035433090155
0.8359375,0.00238561525672932
0.84375,0.00210667104446298
0.8515625,0.00182801981634026
0.859375,0.00158545559380771
0.8671875,0.00137446739385396
0.875,0.00119102408992665
0.8828125,0.00100961734333221
0.890625,0.000855412833756297
0.8984375,0.000724489752400056
0.90625,0.000613317124786263
0.9140625,0.000505858186831823
0.921875,0.000417084181261351
0.9296875,0.000344021543509951
0.9375,0.00028358042772526
0.9453125,0.000256303794812855
0.953125,0.000231662407575673
0.9609375,0.000209417411518335
0.96875,0.000189290668822458
0.9765625,0.000182680788060928
0.984375,0.000176300610437225
0.9921875,0.000170142027016233
1,0.000164197228514799


==> RM-PC-Paper-TCNS-Version 2/v_x12.txt <==
0,0.166666666666667
0.0078125,0.166668810147785
0.015625,0.166670953638296
0.0234375,0.166673097138194
0.03125,0.166675240647476
0.0390625,0.16668595833452
0.046875,0.166696676255608
0.0546875,0.166707394410274
0.0625,0.166718112798051
0.0703125,0.166771708217302
0.078125,0.166825309394484
0.0859375,0.166878916271475
0.09375,0.166932528790253
0.1015625,0.167200673986668
0.109375,0.167468951578316
0.1171875,0.167737354418103
0.125,0.168005875417612
0.1328125,0.169350008750896
0.140625,0.17069606636094
0.1484375,0.172043227119881
0.15625,0.17339070521767
0.1640625,0.180107540559255
0.171875,0.186733951583827
0.1796875,0.193206969203288
0.1875,0.199480182346068
0.1953125,0.210929991807313
0.203125,0.221412675737089
0.2109375,0.230917127521264
0.21875,0.239502047140338
0.2265625,0.253018475650238
0.234375,0.26460213347933
0.2421875,0.274936254770831
0.25,0.284569569069042
0.2578125,0.292467571019403
0.265625,0.300497963090275
0.2734375,0.308934104899773
0.28125,0.317958997527036
0.2890625,0.332070304787228
0.296875,0.347531746963559
0.3046875,0.364211303323402
0.3125,0.381912072328717
0.3203125,0.405124712772888
0.328125,0.429027467114954
0.3359375,0.453130073760276
0.34375,0.477017765679036
0.3515625,0.496363167269503
0.359375,0.515110055478109
0.3671875,0.533108617063022
0.375,0.550265086813207
0.3828125,0.567204118113158
0.390625,0.583139491018658
0.3984375,0.598077398700472
0.40625,0.612060082923362
0.4140625,0.624369557378789
0.421875,0.635942601020119
0.4296875,0.646833307838617
0.4375,0.657094717585878
0.4453125,0.676572950665458
0.453125,0.694007826348952
0.4609375,0.709791910478486
0.46875,0.724218044904332
0.4765625,0.738385501991274
0.484375,0.75153385448643
0.4921875,0.763849031469606
0.5,0.775463410681359
0.5078125,0.787816008448356
0.515625,0.799491317047708
0.5234375,0.810549754231429
0.53125,0.821039709043507
0.5390625,0.830776783896543
0.546875,0.840018995406221
0.5546875,0.848783401797847
0.5625,0.857089984015733
0.5703125,0.866745214729759
0.578125,0.875761298618387
0.5859375,0.884171256957764
0.59375,0.89201118571529
0.6015625,0.903350461759425
0.609375,0.913478838946046
0.6171875,0.922521302933334
0.625,0.930593575279332
0.6328125,0.938643955052343
0.640625,0.945732372915112
0.6484375,0.951974974408127
0.65625,0.957478021136698
0.6640625,0.962479063644878
0.671875,0.966874110485965
0.6796875,0.970737703526037
0.6875,0.974138527919241
0.6953125,0.977003409597694
0.703125,0.979542595745421
0.7109375,0.981793861000193
0.71875,0.983791867844924
0.7265625,0.985491428439043
0.734375,0.987009110678947
0.7421875,0.988364780932433
0.75,0.989576558350738
0.7578125,0.990624613810821
0.765625,0.99156568748007
0.7734375,0.992410888395007
0.78125,0.993170332673582
0.7890625,0.993925438540941
0.796875,0.994596167664165
0.8046875,0.995192033497028
0.8125,0.995721644451495
0.8203125,0.99625763579743
0.828125,0.996726010241466
0.8359375,0.997135288431589
0.84375,0.997493140962622
0.8515625,0.997845989376409
0.859375,0.998148960739501
0.8671875,0.998409019601881
0.875,0.998632433875636
0.8828125,0.998850913507363
0.890625,0.999034390718561
0.8984375,0.99918831564778
0.90625,0.999317660504344
0.9140625,0.999441541297578
0.921875,0.999542820806332
0.9296875,0.999625304231607
0.9375,0.999692930277834
0.9453125,0.99972328632887
0.953125,0.999750601267529
0.9609375,0.999775166078904
0.96875,0.999797308935815
0.9765625,0.999804562710043
0.984375,0.999811555788681
0.9921875,0.999818297782303
1,0.999824797931423


==> RM-PC-Paper-TCNS-Version 2/v_x13.txt <==
0,0.166666666666667
0.0078125,0.166672561219435
0.015625,0.166678455757421
0.0234375,0.166684350280618
0.03125,0.166690244789023
0.0390625,0.166719717109019
0.046875,0.166749189058582
0.0546875,0.166778660637189
0.0625,0.166808131844315
0.0703125,0.166955482289401
0.078125,0.167102823368936
0.0859375,0.167250155017568
0.09375,0.167397477170032
0.1015625,0.168133943211589
0.109375,0.168870162108954
0.1171875,0.169606125801371
0.125,0.170341826282097
0.1328125,0.174016103999066
0.140625,0.177682631386757
0.1484375,0.181340467812858
0.15625,0.184988705605691
0.1640625,0.203056220056964
0.171875,0.220766106733013
0.1796875,0.238038976487938
0.1875,0.254812018154153
0.1953125,0.285649363858048
0.203125,0.314235192552299
0.2109375,0.340475143132271
0.21875,0.364362570222447
0.2265625,0.401716630097458
0.234375,0.432234308469343
0.2421875,0.45667844652358
0.25,0.475673351471193
0.2578125,0.487903792272963
0.265625,0.497031627946654
0.2734375,0.503267534166619
0.28125,0.506822321741944
0.2890625,0.507726914568984
0.296875,0.504436021937215
0.3046875,0.497696085911244
0.3125,0.488164282437903
0.3203125,0.473331152153773
0.328125,0.455662782921403
0.3359375,0.435535921432659
0.34375,0.413877948897349
0.3515625,0.395624246876975
0.359375,0.377529632194994
0.3671875,0.359947193860293
0.375,0.343115867712645
0.3828125,0.32652362491658
0.390625,0.311015709632087
0.3984375,0.296626830697985
0.40625,0.283328240567735
0.4140625,0.271779697029888
0.421875,0.261076220029152
0.4296875,0.251152871382002
0.4375,0.241945033952543
0.4453125,0.224880469418472
0.453125,0.210059752284697
0.4609375,0.196984209180786
0.46875,0.185306980925894
0.4765625,0.174074402745389
0.484375,0.163800372996563
0.4921875,0.154269822714787
0.5,0.145340525154188
0.5078125,0.135890564195606
0.515625,0.126994220415378
0.5234375,0.118601264427926
0.53125,0.110671839000175
0.5390625,0.103345634503697
0.546875,0.0964339794417199
0.5546875,0.0899275640448932
0.5625,0.08381206664451
0.5703125,0.0767768710036082
0.578125,0.0702912530930684
0.5859375,0.0643259537521883
0.59375,0.0588475027075873
0.6015625,0.051083139729958
0.609375,0.0443268697120541
0.6171875,0.0384561518604278
0.625,0.0333619131459976
0.6328125,0.0284359847216763
0.640625,0.0242397884322771
0.6484375,0.0206675201491105
0.65625,0.0176250895631422
0.6640625,0.0149555284441661
0.671875,0.0126933577490685
0.6796875,0.0107775912619938
0.6875,0.00915327371449867
0.6953125,0.00783380048689899
0.703125,0.00670610066164634
0.7109375,0.00574265543917806
0.71875,0.0049186668018698
0.7265625,0.00424248140903867
0.734375,0.00365992395736907
0.7421875,0.00315814693773515
0.75,0.00272559260107081
0.7578125,0.00236445885158919
0.765625,0.00205144798010401
0.7734375,0.00178019813719037
0.78125,0.00154498629286377
0.7890625,0.00131962238963579
0.796875,0.00112727532240441
0.8046875,0.000963180019718784
0.8125,0.000823060090082678
0.8203125,0.000687078078422531
0.828125,0.000573635427632517
0.8359375,0.000479096311682166
0.84375,0.000400187992914995
0.8515625,0.000325990807250423
0.859375,0.000265583666690888
0.8671875,0.000216513004265605
0.875,0.000176542034437478
0.8828125,0.00013946914930535
0.890625,0.000110196447682492
0.8984375,8.71945998204653e-05
0.90625,6.90223708702688e-05
0.9140625,5.26005155900905e-05
0.921875,4.00950124071667e-05
0.9296875,3.06742248826594e-05
0.9375,2.34892944406126e-05
0.9453125,2.04098763168934e-05
0.953125,1.77363248958072e-05
0.9609375,1.54165095780364e-05
0.96875,1.34003953627307e-05
0.9765625,1.2756501895884e-05
0.984375,1.21436008821183e-05
0.9921875,1.15601906808005e-05
1,1.1004840062486e-05


==> RM-PC-Paper-TCNS-Version 2/v_x21.txt <==
0,0.666666666666667
0.0078125,0.666650590695807
0.015625,0.666634514929561
0.0234375,0.666618439367944
0.03125,0.666602364010973
0.0390625,0.666521990296328
0.046875,0.666441621700123
0.0546875,0.66636125822429
0.0625,0.66628089987076
0.0703125,0.665879185005136
0.078125,0.665477598486037
0.0859375,0.665076140553587
0.09375,0.66467481144725
0.1015625,0.662670106642661
0.109375,0.660668658032186
0.1171875,0.658670494811375
0.125,0.656675645769086
0.1328125,0.64675209340848
0.140625,0.636915482618087
0.1484375,0.627168968710702
0.15625,0.617515470668316
0.1640625,0.570732021964048
0.171875,0.526585187347689
0.1796875,0.485221114919848
0.1875,0.446695317894159
0.1953125,0.380161511670448
0.203125,0.323432008773048
0.2109375,0.275517363251356
0.21875,0.235332610033723
0.2265625,0.178861374804284
0.234375,0.13768605460682
0.2421875,0.107084833013203
0.25,0.0847821600153258
0.2578125,0.0711403399419276
0.265625,0.0604579438579676
0.2734375,0.0520059964665157
0.28125,0.0452610076265635
0.2890625,0.0378321831234068
0.296875,0.0323037779204731
0.3046875,0.0281064660842417
0.3125,0.0248687420150641
0.3203125,0.021805566941042
0.328125,0.0195165986503856
0.3359375,0.0177699032648764
0.34375,0.0163993545034178
0.3515625,0.0154728771155903
0.359375,0.0146876009050125
0.3671875,0.0140086289726258
0.375,0.0134093333162734
0.3828125,0.0128484454431682
0.390625,0.0123373114818019
0.3984375,0.0118640901073462
0.40625,0.0114201284762879
0.4140625,0.0110250285208289
0.421875,0.0106476154416019
0.4296875,0.0102855001104559
0.4375,0.00993685564968721
0.4453125,0.00925101216071035
0.453125,0.00861305017414577
0.4609375,0.00802142451820335
0.46875,0.00747238063753347
0.4765625,0.00694796107641018
0.484375,0.00655863269551372
0.4921875,0.00633033267496501
0.5,0.00621688102034583
0.5078125,0.00613801152976413
0.515625,0.00608348239811931
0.5234375,0.00603283641667619
0.53125,0.0059769549148766
0.5390625,0.00591467381966477
0.546875,0.00584422399671172
0.5546875,0.00576711937820031
0.5625,0.00568365153696371
0.5703125,0.0055727572219821
0.578125,0.00545615181069761
0.5859375,0.00533527228686335
0.59375,0.00521039399024757
0.6015625,0.00500526103227873
0.609375,0.00479160131636632
0.6171875,0.00456948869625509
0.625,0.00434086965792232
0.6328125,0.00407931721482204
0.640625,0.00381426415045548
0.6484375,0.00354776132391512
0.65625,0.00328332209599429
0.6640625,0.00301704343552903
0.671875,0.00275912181513598
0.6796875,0.00251105264679325
0.6875,0.00227525819434339
0.6953125,0.00206405353856571
0.703125,0.00186606671832531
0.7109375,0.00168135490537702
0.71875,0.00151034590783325
0.7265625,0.00136005895257361
0.734375,0.00122184455784697
0.7421875,0.00109514280452475
0.75,0.000979573049189115
0.7578125,0.000878175321677272
0.765625,0.000785993788190441
0.7734375,0.000702378525457394
0.78125,0.000626780160409022
0.7890625,0.000551433801032546
0.796875,0.000484433420672627
0.8046875,0.000424962747421139
0.8125,0.000372332587269436
0.8203125,0.000319526630657632
0.828125,0.000273843269146538
0.8359375,0.000234379411871396
0.84375,0.000200382352920498
0.8515625,0.000167513838830159
0.859375,0.000139879876217816
0.8671875,0.000116677305797468
0.875,9.72364750003632e-05
0.8828125,7.87886380023928e-05
0.890625,6.37838531036398e-05
0.8984375,5.16021566656476e-05
0.90625,4.17201896562214e-05
0.9140625,3.26326645461442e-05
0.921875,2.55078533082193e-05
0.9296875,1.99419928428888e-05
0.9375,1.55869283548891e-05
0.9453125,1.37084185402698e-05
0.953125,1.20550096741998e-05
0.9609375,1.06002020430129e-05
0.96875,9.32008973857042e-06
0.9765625,8.90826068334661e-06
0.984375,8.51453908829033e-06
0.9921875,8.13813598243998e-06
1,7.77829483532975e-06


==> RM-PC-Paper-TCNS-Version 2/v_x22.txt <==
0,0.166666666666667
0.0078125,0.166666934615668
0.015625,0.166667202593559
0.0234375,0.16666747060033
0.03125,0.166667738635974
0.0390625,0.166669079246934
0.046875,0.166670420578276
0.0546875,0.16667176262883
0.0625,0.166673105397427
0.0703125,0.166679829970181
0.078125,0.166686572318969
0.0859375,0.166693332298274
0.09375,0.166700109762917
0.1015625,0.166734254308495
0.109375,0.166768814405042
0.1171875,0.166803772283964
0.125,0.166839110385494
0.1328125,0.16702090372844
0.140625,0.167209687316423
0.1484375,0.167403493438444
0.15625,0.167600475414824
0.1640625,0.168575256351803
0.171875,0.169417052997915
0.1796875,0.17000636306787
0.1875,0.170269748195743
0.1953125,0.169740770350154
0.203125,0.167901586516669
0.2109375,0.164928519552631
0.21875,0.161061192590094
0.2265625,0.15266159265109
0.234375,0.143743613103154
0.2421875,0.135257232655825
0.25,0.127340559581326
0.2578125,0.121153327025617
0.265625,0.115720538021684
0.2734375,0.111033545356365
0.28125,0.107058787404499
0.2890625,0.10250734349864
0.296875,0.0991459953094772
0.3046875,0.096805136810619
0.3125,0.095343218302115
0.3203125,0.0945717317622804
0.328125,0.0949034096872092
0.3359375,0.0966359663511348
0.34375,0.100490364887245
0.3515625,0.105431762872676
0.359375,0.111067458692876
0.3671875,0.116778817399377
0.375,0.122082741654535
0.3828125,0.126845924648844
0.390625,0.130277476194202
0.3984375,0.132081942776141
0.40625,0.132542073460317
0.4140625,0.132354354295797
0.421875,0.131747723689752
0.4296875,0.130738180998637
0.4375,0.129349537287919
0.4453125,0.125389900422978
0.453125,0.120291938582385
0.4609375,0.114432191534882
0.46875,0.108131707114562
0.4765625,0.101207173949623
0.484375,0.0942726776623359
0.4921875,0.0874863344179108
0.5,0.0809846242363751
0.5078125,0.0741438135706672
0.515625,0.0678604926906683
0.5234375,0.0621324398111134
0.53125,0.0569306651761685
0.5390625,0.0523109036525483
0.546875,0.048102752283491
0.5546875,0.0442591970992569
0.5625,0.04074335227669
0.5703125,0.0368041089983955
0.578125,0.0332526374349438
0.5859375,0.0300409294543275
0.59375,0.0271314955510575
0.6015625,0.0230626470909752
0.609375,0.0195738834414691
0.6171875,0.0165875137353999
0.625,0.0140278930064547
0.6328125,0.011581690350386
0.640625,0.00953628902354216
0.6484375,0.00783440526648598
0.65625,0.00642048941713891
0.6640625,0.00521176543886317
0.671875,0.00421976097985092
0.6796875,0.00341014686519278
0.6875,0.00275022950305371
0.6953125,0.00223458630212344
0.703125,0.00181225119797938
0.7109375,0.00146798432522474
0.71875,0.00118745250502515
0.7265625,0.000967749846841147
0.734375,0.000787709040366562
0.7421875,0.000640752756830611
0.75,0.000520737003469238
0.7578125,0.000425588827173755
0.765625,0.000347538622103993
0.7734375,0.000283725118645998
0.78125,0.000231494352529246
0.7890625,0.000184279342233142
0.796875,0.000146592513575217
0.8046875,0.000116664303090666
0.8125,9.2820393973393e-05
0.8203125,7.11830272314891e-05
0.828125,5.4557244389877e-05
0.8359375,4.19103401891076e-05
0.84375,3.2210401370224e-05
0.8515625,2.37288597930756e-05
0.859375,1.74706261747155e-05
0.8671875,1.29463976968145e-05
0.875,9.61644860969187e-06
0.8828125,6.73148103222592e-06
0.890625,4.70645612400265e-06
0.8984375,3.34995452591303e-06
0.90625,2.40408551403434e-06
0.9140625,1.57488382931748e-06
0.921875,1.02574314106228e-06
0.9296875,7.06339226945765e-07
0.9375,5.01727050874991e-07
0.9453125,4.07034319328024e-07
0.953125,3.29992231608449e-07
0.9609375,2.67392146465824e-07
0.96875,2.16679824921637e-07
0.9765625,2.01297620263829e-07
0.984375,1.87002841881247e-07
0.9921875,1.73719896955761e-07
1,1.61377811296791e-07


==> RM-PC-Paper-TCNS-Version 2/v_x23.txt <==
0,0.166666666666667
0.0078125,0.166682474688526
0.015625,0.166698282476881
0.0234375,0.166714090031725
0.03125,0.166729897353054
0.0390625,0.166808930456738
0.046875,0.166887957721601
0.0546875,0.16696697914688
0.0625,0.167045994731813
0.0703125,0.167440985024683
0.078125,0.167835829194994
0.0859375,0.168230527148139
0.09375,0.168625078789833
0.1015625,0.170595639048843
0.109375,0.172562527562771
0.1171875,0.174525732904661
0.125,0.17648524384542
0.1328125,0.18622700286308
0.140625,0.19587483006549
0.1484375,0.205427537850854
0.15625,0.21488405391686
0.1640625,0.260692721684149
0.171875,0.303997759654397
0.1796875,0.344772522012281
0.1875,0.383034933910098
0.1953125,0.450097717979398
0.203125,0.508666404710282
0.2109375,0.559554117196012
0.21875,0.603606197376184
0.2265625,0.668477032544626
0.234375,0.718570332290026
0.2421875,0.757657934330971
0.25,0.787877280403348
0.2578125,0.807706333032455
0.265625,0.823821518120348
0.2734375,0.836960458177119
0.28125,0.847680204968938
0.2890625,0.859660473377953
0.296875,0.86855022677005
0.3046875,0.875088397105139
0.3125,0.879788039682821
0.3203125,0.883622701296678
0.328125,0.885579991662405
0.3359375,0.885594130383989
0.34375,0.883110280609337
0.3515625,0.879095360011734
0.359375,0.874244940402111
0.3671875,0.869212553627997
0.375,0.864507925029192
0.3828125,0.860305629907988
0.390625,0.857385212323996
0.3984375,0.856053967116513
0.40625,0.856037798063396
0.4140625,0.856620617183374
0.421875,0.857604660868646
0.4296875,0.858976318890907
0.4375,0.860713607062394
0.4453125,0.865359087416312
0.453125,0.871095011243469
0.4609375,0.877546383946915
0.46875,0.884395912247904
0.4765625,0.891844864973967
0.484375,0.89916868964215
0.4921875,0.906183332907124
0.5,0.912798494743279
0.5078125,0.919718174899569
0.515625,0.926056024911212
0.5234375,0.93183472377221
0.53125,0.937092379908955
0.5390625,0.941774422527787
0.546875,0.946053023719797
0.5546875,0.949973683522543
0.5625,0.953572996186346
0.5703125,0.957623133779622
0.578125,0.961291210754359
0.5859375,0.964623798258809
0.59375,0.967658110458695
0.6015625,0.971932091876746
0.609375,0.975634515242165
0.6171875,0.978842997568345
0.625,0.981631237335623
0.6328125,0.984338992434792
0.640625,0.986649446826002
0.6484375,0.988617833409599
0.65625,0.990296188486867
0.6640625,0.991771191125608
0.671875,0.993021117205013
0.6796875,0.994078800488014
0.6875,0.994974512302603
0.6953125,0.995701360159311
0.703125,0.996321682083695
0.7109375,0.996850660769398
0.71875,0.997302201587142
0.7265625,0.997672191200585
0.734375,0.997990446401786
0.7421875,0.998264104438645
0.75,0.998499689947342
0.7578125,0.998696235851149
0.765625,0.998866467589706
0.7734375,0.999013896355897
0.78125,0.999141725487062
0.7890625,0.999264286856734
0.796875,0.999368974065752
0.8046875,0.999458372949488
0.8125,0.999534847018757
0.8203125,0.999609290342111
0.828125,0.999671599486464
0.8359375,0.999723710247939
0.84375,0.999767407245709
0.8515625,0.999808757301377
0.859375,0.999842649497607
0.8671875,0.999870376296506
0.875,0.99989314707639
0.8828125,0.999914479880965
0.890625,0.999931509690772
0.8984375,0.999945047888808
0.90625,0.99995587572483
0.9140625,0.999965792451625
0.921875,0.999973466403551
0.9296875,0.99997935166793
0.9375,0.999983911344594
0.9453125,0.99998588454714
0.953125,0.999987614998094
0.9609375,0.99998913240581
0.96875,0.999990463230436
0.9765625,0.999990890441696
0.984375,0.99999129845807
0.9921875,0.999991688144121
1,0.999992060327353


==> RM-PC-Paper-TCNS-Version 2/x11.txt <==
0,0.666666666666667
0.01,0.660852411548326
0.02,0.655203822065672
0.03,0.649712553758556
0.04,0.644370855177727
0.05,0.619660880241639
0.06,0.597805487173411
0.07,0.578265048779524
0.08,0.560618357089236
0.09,0.534290120932974
0.1,0.511492436178024
0.11,0.491480910468202
0.12,0.473674927966701
0.13,0.450517259989992
0.14,0.430488964100759
0.15,0.412939797828902
0.16,0.39735876861061
0.17,0.377476141132224
0.18,0.360296691589749
0.19,0.345261346856787
0.2,0.331927521641385
0.21,0.315313732497486
0.22,0.300922163984663
0.23,0.288294375141092
0.24,0.277065665573677
0.25,0.263322214198294
0.26,0.251327486568252
0.27,0.240726668942997
0.28,0.231236277477251
0.29,0.219730381635983
0.3,0.209576258657233
0.31,0.200506486057866
0.32,0.192321558911236
0.33,0.182617239404359
0.34,0.173968530945581
0.35,0.166186083859769
0.36,0.159117718728074
0.37,0.150452497712191
0.38,0.142684735431846
0.39,0.135651853428961
0.4,0.129223520871734
0.41,0.121069224835155
0.42,0.11371908665747
0.43,0.10702771553396
0.44,0.100880728262218
0.45,0.093250631324026
0.46,0.0863269669574502
0.47,0.0799940985068302
0.48,0.0741631574191257
0.49,0.0676528678922792
0.5,0.0617138343400492
0.51,0.0562800241238749
0.52,0.051302615618601
0.53,0.0457456746419043
0.54,0.0407558635057154
0.55,0.0362726533617262
0.56,0.0322523519090535
0.57,0.0291190438395955
0.58,0.0262730846982901
0.59,0.0236893559614612
0.6,0.0213465827508355
0.61,0.0193575238391049
0.62,0.0175451055543109
0.63,0.0158944622637547
0.64,0.0143923985271113
0.65,0.0130825656810113
0.66,0.0118872023041915
0.67,0.0107967859059235
0.68,0.00980269759883241
0.69,0.00892352031321074
0.7,0.00812049171882907
0.71,0.00738730417537268
0.72,0.00671819242368602
0.73,0.00607544920889451
0.74,0.00549238184083209
0.75,0.00496366402162073
0.76,0.00448443905993368
0.77,0.00398795287122114
0.78,0.0035450665342127
0.79,0.00315019017717446
0.8,0.00279828729785704
0.81,0.0024399831544404
0.82,0.00212662905338704
0.83,0.00185276159620124
0.84,0.00161351302225116
0.85,0.00137960355350757
0.86,0.00117906697866791
0.87,0.00100728890486798
0.88,0.000860184286017168
0.89,0.000715303874610184
0.9,0.000594540537802
0.91,0.000494023224383028
0.92,0.000410334829345302
0.93,0.000337912154401432
0.94,0.000278164397188047
0.95,0.000228960520599942
0.96,0.00018840452442484
0.97,0.0001821421589801
0.98,0.000176086207272887
0.99,0.00017022994735649
1,0.000164566866154764


==> RM-PC-Paper-TCNS-Version 2/x12.txt <==
0,0.166666666666667
0.01,0.169027676775259
0.02,0.171310738253091
0.03,0.17352014114458
0.04,0.175659866971133
0.05,0.18543880780406
0.06,0.193928425457963
0.07,0.201403096198817
0.08,0.208074694260957
0.09,0.217928492769078
0.1,0.226411780592188
0.11,0.233880213127196
0.12,0.240603625371382
0.13,0.249563260600939
0.14,0.257628343668599
0.15,0.26506166471507
0.16,0.272059623893877
0.17,0.281715286525766
0.18,0.29090488404622
0.19,0.299768556605586
0.2,0.308416594919865
0.21,0.320454113718203
0.22,0.332262565291467
0.23,0.343891612188513
0.24,0.355371256826053
0.25,0.371067673244739
0.26,0.386466877435146
0.27,0.401555603851109
0.28,0.416320668300219
0.29,0.435903138458183
0.3,0.454833525896595
0.31,0.473107267899627
0.32,0.490723915463115
0.33,0.513023969642093
0.34,0.53423311260423
0.35,0.554403005210626
0.36,0.573581266711894
0.37,0.598143148211626
0.38,0.621105611652652
0.39,0.642594596680504
0.4,0.662720538728732
0.41,0.688760731178415
0.42,0.712590741662838
0.43,0.734431249490683
0.44,0.754474864774768
0.45,0.779143717150352
0.46,0.801166472256906
0.47,0.820859317480282
0.48,0.838499099536939
0.49,0.85754466183534
0.5,0.874244898748215
0.51,0.888903390406213
0.52,0.901785114576159
0.53,0.915545121647888
0.54,0.92730542760477
0.55,0.937366251853333
0.56,0.945985577633337
0.57,0.952446498344785
0.58,0.958108429737406
0.59,0.963073615406543
0.6,0.967432149461044
0.61,0.971026313709749
0.62,0.974212576665695
0.63,0.97703875268645
0.64,0.97954748780983
0.65,0.98168600294071
0.66,0.983595963016994
0.67,0.985302469446567
0.68,0.986828099744282
0.69,0.988153179469154
0.7,0.989342768397708
0.71,0.990411011350682
0.72,0.991370712560977
0.73,0.992278721030707
0.74,0.993090075697888
0.75,0.99381519724472
0.76,0.994463515152282
0.77,0.995126061191268
0.78,0.995708710465429
0.79,0.996221124396107
0.8,0.996671995526866
0.81,0.997125380314717
0.82,0.997516706975976
0.83,0.997854401411428
0.84,0.998146016929378
0.85,0.998428051933854
0.86,0.998667064688031
0.87,0.998869494822494
0.88,0.99904111648707
0.89,0.999208622979375
0.9,0.999346818778319
0.91,0.999460656817151
0.92,0.999554610922391
0.93,0.999635369436693
0.94,0.999701468970545
0.95,0.999755462805245
0.96,0.999799668920989
0.97,0.999806475713562
0.98,0.999813051236461
0.99,0.999819403345722
1,0.999825539639278


==> RM-PC-Paper-TCNS-Version 2/x13.txt <==
0,0.166666666666667
0.01,0.170119911676415
0.02,0.173485439681236
0.03,0.176767305096864
0.04,0.17996927785114
0.05,0.194900311954301
0.06,0.208266087368626
0.07,0.220331855021659
0.08,0.231306948649807
0.09,0.247781386297947
0.1,0.262095783229787
0.11,0.274638876404601
0.12,0.285721446661917
0.13,0.299919479409069
0.14,0.311882692230642
0.15,0.321998537456028
0.16,0.330581607495513
0.17,0.340808572342009
0.18,0.34879842436403
0.19,0.354970096537627
0.2,0.359655883438751
0.21,0.364232153784311
0.22,0.36681527072387
0.23,0.367814012670394
0.24,0.36756307760027
0.25,0.365610112556967
0.26,0.362205635996602
0.27,0.357717727205894
0.28,0.35244305422253
0.29,0.344366479905834
0.3,0.335590215446172
0.31,0.326386246042507
0.32,0.316954525625649
0.33,0.304358790953548
0.34,0.291798356450188
0.35,0.279410910929605
0.36,0.267301014560032
0.37,0.251404354076183
0.38,0.236209652915502
0.39,0.221753549890535
0.4,0.208055940399534
0.41,0.19017004398643
0.42,0.173690171679692
0.43,0.158541034975356
0.44,0.144644406963014
0.45,0.127605651525622
0.46,0.112506560785643
0.47,0.099146584012888
0.48,0.0873377430439347
0.49,0.0748024702723803
0.5,0.0640412669117361
0.51,0.0548165854699116
0.52,0.0469122698052399
0.53,0.0387092037102077
0.54,0.031938708889515
0.55,0.0263610947849403
0.56,0.0217620704576089
0.57,0.0184344578156197
0.58,0.0156184855643041
0.59,0.0132370286319952
0.6,0.0112212677881201
0.61,0.0096161624511462
0.62,0.00824231777999434
0.63,0.00706678504979538
0.64,0.0060601136630588
0.65,0.00523143137827876
0.66,0.00451683467881454
0.67,0.00390074464750944
0.68,0.00336920265688506
0.69,0.00292330021763511
0.7,0.00253673988346249
0.71,0.00220168447394556
0.72,0.00191109501533713
0.73,0.00164582976039798
0.74,0.00141754246128021
0.75,0.00122113873365923
0.76,0.00105204578778455
0.77,0.000885985937510485
0.78,0.000746223000357937
0.79,0.000628685426718756
0.8,0.000529717175276581
0.81,0.000434636530842908
0.82,0.000356663970636662
0.83,0.000292836992370477
0.84,0.000240470048370933
0.85,0.000192344512638151
0.86,0.000153868333300988
0.87,0.000123216272638021
0.88,9.8699226913145e-05
0.89,7.60731460143808e-05
0.9,5.8640683879359e-05
0.91,4.53199584657717e-05
0.92,3.50542482640429e-05
0.93,2.67184089055669e-05
0.94,2.03666322671286e-05
0.95,1.5576674155345e-05
0.96,1.19265545855937e-05
0.97,1.13821274580125e-05
0.98,1.08625562657947e-05
0.99,1.03667069216926e-05
1,9.89349456666814e-06


==> RM-PC-Paper-TCNS-Version 2/x21.txt <==
0,0.666666666666667
0.01,0.655088855760856
0.02,0.643938068639583
0.03,0.633189608421094
0.04,0.622820699260661
0.05,0.575955957398723
0.06,0.536049920704909
0.07,0.50160376915567
0.08,0.471468784653268
0.09,0.428198294983444
0.1,0.392446446125251
0.11,0.362397908216016
0.12,0.336651157138916
0.13,0.30451720781242
0.14,0.278051574677626
0.15,0.25588999618247
0.16,0.236972831687232
0.17,0.213835106603423
0.18,0.194820191627695
0.19,0.17893560887569
0.2,0.165404690830944
0.21,0.149249815333684
0.22,0.13594081965988
0.23,0.124796902556237
0.24,0.115281649992868
0.25,0.104121166771941
0.26,0.0948541285963973
0.27,0.0870379201034265
0.28,0.0803214988270324
0.29,0.0725209047614953
0.3,0.0659769078337409
0.31,0.0604088678109495
0.32,0.0555926811568973
0.33,0.0501236150065783
0.34,0.0454873413803503
0.35,0.0415098787604163
0.36,0.0380518223228562
0.37,0.0340127367606635
0.38,0.0305939460217242
0.39,0.0276691666601019
0.4,0.0251371456796982
0.41,0.0221212279819033
0.42,0.019600416911651
0.43,0.0174712222453025
0.44,0.0156512440148188
0.45,0.0135513158797044
0.46,0.0118611643087319
0.47,0.0105585311789204
0.48,0.00954972673037837
0.49,0.00856536187812111
0.5,0.00777713135035784
0.51,0.00712011942907584
0.52,0.00655003959408489
0.53,0.0059318824017168
0.54,0.00537511627103578
0.55,0.0048580002389343
0.56,0.00437648323143559
0.57,0.00399031189897368
0.58,0.00362626263569428
0.59,0.0032828769460749
0.6,0.00296165837372446
0.61,0.00268295940065312
0.62,0.0024234460894054
0.63,0.00218248717833182
0.64,0.00196024528588804
0.65,0.00176506745589551
0.66,0.00158586734191323
0.67,0.00142177592037063
0.68,0.00127221433455553
0.69,0.0011405061807689
0.7,0.00102082901543108
0.71,0.0009123083915988
0.72,0.000814212613500493
0.73,0.000721166750153204
0.74,0.000637922155426498
0.75,0.000563570765336953
0.76,0.000497332007117135
0.77,0.000430130532074617
0.78,0.00037155118613693
0.79,0.000320560368747887
0.8,0.000276284289105965
0.81,0.000232540871233956
0.82,0.000195509533399076
0.83,0.000164200445465176
0.84,0.000137783905809878
0.85,0.000112931844249385
0.86,9.24826390935963e-05
0.87,7.5683397482854e-05
0.88,6.18957632439813e-05
0.89,4.89221380684726e-05
0.9,3.86419943921984e-05
0.91,3.05241337411368e-05
0.92,2.4104640687274e-05
0.93,1.88158641349152e-05
0.94,1.46819161803279e-05
0.95,1.14675317794514e-05
0.96,8.95800287677523e-06
0.97,8.58140662004388e-06
0.98,8.22057633456129e-06
0.99,7.87485690783254e-06
1,7.54361903218182e-06


==> RM-PC-Paper-TCNS-Version 2/x22.txt <==
0,0.166666666666667
0.01,0.169993520415931
0.02,0.173128664074574
0.03,0.17608447539391
0.04,0.178872348653764
0.05,0.190648156018809
0.06,0.19948127800312
0.07,0.206106855294992
0.08,0.211079687278441
0.09,0.216748461433373
0.1,0.219915965192467
0.11,0.221380909422975
0.12,0.2217370530965
0.13,0.220961367695123
0.14,0.219142392105312
0.15,0.216720204026894
0.16,0.214011148130502
0.17,0.209884248999739
0.18,0.205715876099781
0.19,0.201651349831137
0.2,0.197783429180086
0.21,0.192668174779009
0.22,0.187966891686443
0.23,0.183648806703219
0.24,0.179672004005813
0.25,0.174617761682482
0.26,0.170011851965026
0.27,0.165768031209599
0.28,0.161800913555273
0.29,0.156716822863157
0.3,0.151939283388519
0.31,0.147401860809003
0.32,0.143036670311203
0.33,0.137452679706946
0.34,0.13206641544592
0.35,0.126855107342721
0.36,0.121791205542184
0.37,0.115121125844633
0.38,0.108708442695919
0.39,0.102557273872405
0.4,0.0966629021635152
0.41,0.0888498165314512
0.42,0.0815415842124982
0.43,0.0747320831612469
0.44,0.0684053177003005
0.45,0.0605578374663484
0.46,0.0534667529732093
0.47,0.0470189146100176
0.48,0.0411843470090815
0.49,0.0349045850938748
0.5,0.0294562516414525
0.51,0.0247650136620286
0.52,0.0207466674323014
0.53,0.016591459252969
0.54,0.0132045557392453
0.55,0.0104745614526114
0.56,0.00827624844514502
0.57,0.00671848362122742
0.58,0.00543842150614093
0.59,0.00439359442145082
0.6,0.00354120900848397
0.61,0.00288580084343208
0.62,0.00234718063810168
0.63,0.00190678744852307
0.64,0.0015466698429465
0.65,0.00126301600988054
0.66,0.00103004158943099
0.67,0.000839472313861918
0.68,0.00068348609322791
0.69,0.000559049477454473
0.7,0.000456869901059872
0.71,0.000373249969656812
0.72,0.000304743496075768
0.73,0.000245623698372813
0.74,0.000197841819633364
0.75,0.000159379390806458
0.76,0.000128347298612542
0.77,9.97762690504053e-05
0.78,7.75213893030254e-05
0.79,6.03213039605089e-05
0.8,4.69451729822226e-05
0.81,3.49872449103381e-05
0.82,2.60618073015287e-05
0.83,1.95104112740169e-05
0.84,1.46301464054393e-05
0.85,1.04531986829607e-05
0.86,7.46354331761634e-06
0.87,5.39476307885186e-06
0.88,3.9195751330304e-06
0.89,2.62798070088707e-06
0.9,1.75769105939737e-06
0.91,1.21903757471361e-06
0.92,8.60798197074367e-07
0.93,5.65075784087224e-07
0.94,3.69628362343346e-07
0.95,2.54038598700407e-07
0.96,1.79062240615257e-07
0.97,1.66954423511871e-07
0.98,1.55665053645396e-07
0.99,1.45138965364645e-07
1,1.35324397264115e-07


==> RM-PC-Paper-TCNS-Version 2/x23.txt <==
0,0.166666666666667
0.01,0.174917623823213
0.02,0.182933267285844
0.03,0.190725916184996
0.04,0.198306952085575
0.05,0.233395886582468
0.06,0.264468801291971
0.07,0.292289375549338
0.08,0.317451528068291
0.09,0.355053243583184
0.1,0.387637588682282
0.11,0.416221182361009
0.12,0.441611789764584
0.13,0.474521424492457
0.14,0.502806033217062
0.15,0.527389799790636
0.16,0.549016020182266
0.17,0.576280644396838
0.18,0.599463932272524
0.19,0.619413041293174
0.2,0.63681187998897
0.21,0.658082009887307
0.22,0.676092288653678
0.23,0.691554290740544
0.24,0.705046346001319
0.25,0.721261071545577
0.26,0.735134019438576
0.27,0.747194048686975
0.28,0.757877587617694
0.29,0.770762272375347
0.3,0.78208380877774
0.31,0.792189271380047
0.32,0.8013706485319
0.33,0.812423705286476
0.34,0.82244624317373
0.35,0.831635013896863
0.36,0.84015697213496
0.37,0.850866137394704
0.38,0.860697611282357
0.39,0.869773559467493
0.4,0.878199952156787
0.41,0.889028955486646
0.42,0.898857998875851
0.43,0.907796694593451
0.44,0.915943438284881
0.45,0.925890846653947
0.46,0.934672082718059
0.47,0.942422554211062
0.48,0.94926592626054
0.49,0.956530053028004
0.5,0.96276661700819
0.51,0.968114866908896
0.52,0.972703292973614
0.53,0.977476658345314
0.54,0.981420327989719
0.55,0.984667438308454
0.56,0.98734726832342
0.57,0.989291204479799
0.58,0.990935315858165
0.59,0.992323528632474
0.6,0.993497132617792
0.61,0.994431239755915
0.62,0.995229373272493
0.63,0.995910725373145
0.64,0.996493084871166
0.65,0.996971916534224
0.66,0.997384091068656
0.67,0.997738751765768
0.68,0.998044299572217
0.69,0.998300444341777
0.7,0.998522301083509
0.71,0.998714441638745
0.72,0.998881043890424
0.73,0.999033209551474
0.74,0.99916423602494
0.75,0.999277049843857
0.76,0.99937432069427
0.77,0.999470093198875
0.78,0.99955092742456
0.79,0.999619118327292
0.8,0.999676770537912
0.81,0.999732471883856
0.82,0.9997784286593
0.83,0.999816289143261
0.84,0.999847585947785
0.85,0.999876614957068
0.86,0.999900053817589
0.87,0.999918921839438
0.88,0.999934184661623
0.89,0.999948449881231
0.9,0.999959600314549
0.91,0.999968256828684
0.92,0.999975034561116
0.93,0.999980619060081
0.94,0.999984948455457
0.95,0.999988278429622
0.96,0.999990862934883
0.97,0.999991251638957
0.98,0.999991623758612
0.99,0.999991980004127
1,0.999992321056571


==> data1_Smith.txt <==
0.75,0.14434
0.74537,0.14638
0.74086,0.14836
0.73647,0.15027
0.7322,0.15213
0.71238,0.16059
0.69477,0.16795
0.67897,0.17442
0.66466,0.1802
0.64325,0.18873
0.6247,0.19608
0.60842,0.20255
0.59398,0.20837
0.5753,0.21613
0.5593,0.22311
0.54547,0.22955
0.53339,0.23561
0.51833,0.24397
0.50575,0.25193
0.49515,0.25961
0.48614,0.2671
0.47554,0.27752
0.46705,0.28775
0.46024,0.29782
0.45475,0.30776
0.44886,0.32135
0.44456,0.33469
0.4415,0.34776
0.4394,0.36054
0.43768,0.3775
0.43699,0.3939
0.43706,0.40972
0.43768,0.42498
0.43913,0.44429
0.44109,0.46266
0.44339,0.48013
0.44591,0.49674
0.44952,0.51801
0.45324,0.53789
0.45695,0.5565
0.46058,0.57393
0.46545,0.59648
0.47001,0.61712
0.47424,0.63604
0.47812,0.65339
0.48282,0.67476
0.48691,0.69383
0.49042,0.71089
0.49341,0.72616
0.49643,0.74266
0.49884,0.75712
0.50073,0.76981
0.5022,0.78097
0.50352,0.79289
0.50441,0.80307
0.50496,0.81178
0.50525,0.81925
0.50534,0.82484
0.50533,0.82975
0.50523,0.83405
0.50506,0.83782
0.50487,0.84093
0.50465,0.84369
0.50441,0.84614
0.50417,0.84831
0.50393,0.85017
0.50369,0.85182
0.50345,0.8533
0.50322,0.85462
0.503,0.85577
0.50279,0.8568
0.50259,0.85772
0.5024,0.85855
0.50221,0.85934
0.50204,0.86004
0.50187,0.86067
0.50172,0.86123
0.50155,0.8618
0.5014,0.86231
0.50126,0.86275
0.50113,0.86314
0.501,0.86354
0.50088,0.86387
0.50078,0.86417
0.50069,0.86442
0.50059,0.86466
0.50051,0.86487
0.50044,0.86505
0.50038,0.86519
0.50032,0.86534
0.50027,0.86546
0.50022,0.86556
0.50019,0.86564
0.50015,0.86572
0.50012,0.86578
0.5001,0.86583
0.50008,0.86587
0.50006,0.8659
0.50005,0.86593
0.50004,0.86595
0.50003,0.86597
0.50002,0.86598
0.50002,0.86599
0.50001,0.866
0.50001,0.86601
0.50001,0.86601
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86602
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603
0.5,0.86603


==> data2_Smith.txt <==
0.75,0.14434
0.74009,0.14722
0.7305,0.14993
0.72123,0.15249
0.71226,0.15491
0.67128,0.16511
0.63579,0.17276
0.60466,0.17849
0.57701,0.1828
0.53657,0.18771
0.5024,0.19045
0.47309,0.19172
0.44752,0.19203
0.415,0.19136
0.38762,0.18978
0.36425,0.18769
0.34398,0.18534
0.31878,0.18177
0.29768,0.17816
0.27976,0.17464
0.2643,0.17129
0.24558,0.16686
0.22992,0.16278
0.21662,0.15904
0.20512,0.1556
0.19143,0.15122
0.17986,0.14723
0.16992,0.14356
0.16122,0.14012
0.15088,0.13572
0.14195,0.13158
0.13411,0.12765
0.12711,0.12387
0.11885,0.11904
0.11152,0.11437
0.10494,0.10986
0.098947,0.10547
0.091573,0.099698
0.084948,0.094144
0.078948,0.088817
0.073469,0.083713
0.066546,0.076946
0.060371,0.070617
0.054837,0.06472
0.049854,0.059241
0.04383,0.052445
0.038595,0.046304
0.034068,0.04072
0.030142,0.035667
0.026018,0.030228
0.022505,0.02551
0.019503,0.021447
0.016923,0.017967
0.014228,0.014369
0.011977,0.011435
0.010095,0.0090712
0.0085146,0.0071674
0.0073496,0.0058184
0.0063455,0.0047098
0.0054797,0.003805
0.0047323,0.0030668
0.0041259,0.0024992
0.003597,0.0020327
0.0031359,0.0016513
0.0027336,0.0013395
0.0023966,0.0010938
0.0021009,0.00089204
0.0018415,0.000727
0.001614,0.00059192
0.00142,0.00048415
0.0012493,0.00039566
0.0010989,0.00032324
0.00096658,0.00026392
0.00084398,0.00021272
0.00073684,0.00017134
0.00064326,0.00013803
0.00056151,0.00011115
0.00048002,0
0.00041031,0
0.00035072,0
0.00029976,0
0.00025003,0
0.00020854,0
0.00017396,0
0.0001451,0
0.00011816,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> v_q1.txt <==
0,0
0.0078125,5.02366686335898e-05
0.015625,0.000100471217320924
0.0234375,0.000150703646132423
0.03125,0.00020093395513851
0.0390625,0.000452053705552479
0.046875,0.000703120471394226
0.0546875,0.000954134261466241
0.0625,0.00120509508457092
0.0703125,0.00245910500366095
0.078125,0.00371179206887059
0.0859375,0.00496315738038606
0.09375,0.00621320203832708
0.1015625,0.0124436540226972
0.109375,0.0186412546444313
0.1171875,0.0248061413279392
0.125,0.0309384514360558
0.1328125,0.0611161532785591
0.140625,0.0905000005995772
0.1484375,0.119107048908799
0.15625,0.146954258955707
0.1640625,0.275374650762477
0.171875,0.387263414644738
0.1796875,0.484540624718866
0.1875,0.56897286082198
0.1953125,0.701655279194616
0.203125,0.802006231771713
0.2109375,0.877790763951636
0.21875,0.935035525207282
0.2265625,1.00585564265774
0.234375,1.04735026375956
0.2421875,1.07002290775374
0.25,1.08228992800612
0.2578125,1.08811457871452
0.265625,1.09064993918201
0.2734375,1.09092273813514
0.28125,1.08970793424481
0.2890625,1.08636812321833
0.296875,1.08186136573265
0.3046875,1.07677038540541
0.3125,1.07153551442345
0.3203125,1.06514539704261
0.328125,1.05908360594343
0.3359375,1.05348933768571
0.34375,1.04847525623108
0.3515625,1.04479046945681
0.359375,1.04148547835092
0.3671875,1.03853212265956
0.375,1.03590108047435
0.3828125,1.03346499650838
0.390625,1.03130200336764
0.3984375,1.02937517511452
0.40625,1.02765231539381
0.4140625,1.02619523225992
0.421875,1.02487088355432
0.4296875,1.02366108098486
0.4375,1.02255010432204
0.4453125,1.02050187942415
0.453125,1.01873428855172
0.4609375,1.01718814386522
0.46875,1.01581197546748
0.4765625,1.01448766782752
0.484375,1.013306008561
0.4921875,1.01226151934796
0.5,1.01133713315071
0.5078125,1.01041716519851
0.515625,1.00960941667115
0.5234375,1.00889496154024
0.53125,1.00825589314775
0.5390625,1.00768898752658
0.546875,1.00717207633583
0.5546875,1.00669892783094
0.5625,1.00626123878479
0.5703125,1.0057582201889
0.578125,1.00529707450486
0.5859375,1.00487613624178
0.59375,1.0044865273366
0.6015625,1.00389597987577
0.609375,1.00338418140306
0.6171875,1.00297587503781
0.625,1.00260888163384
0.6328125,1.00216621184738
0.640625,1.00180711455659
0.6484375,1.00157074963781
0.65625,1.00135945980611
0.6640625,1.00107416010112
0.671875,1.00086098109425
0.6796875,1.00075797446754
0.6875,1.00066426461385
0.6953125,1.0005101632162
0.703125,1.00040043221178
0.7109375,1.00035479611447
0.71875,1.00031425097758
0.7265625,1.00024029431949
0.734375,1.00018791831339
0.7421875,1.00016473359372
0.75,1.00014500317514
0.7578125,1.00011196263327
0.765625,1.0000881608018
0.7734375,1.00007618423652
0.78125,1.00006623539807
0.7890625,1.00004848669204
0.796875,1.00003639810164
0.8046875,1.00003266181123
0.8125,1.00002931861751
0.8203125,1.00001680186163
0.828125,1.00000987340167
0.8359375,1.00001310890902
0.84375,1.00001479157991
0.8515625,0.99999736124095
0.859375,0.999990806739886
0.8671875,1.00000755683433
0.875,1.00001730233063
0.8828125,0.99994157932641
0.890625,0.99992059369446
0.8984375,1.00002666189459
0.90625,1.00008301993488
0.9140625,0.999133475080209
0.921875,0.998914246009159
0.9296875,1.00042069933339
0.9375,1.00112921848014
0.9453125,1.00038377574587
0.953125,1.00002335420642
0.9609375,1.00017473129257
0.96875,1.00031409702564
0.9765625,1.00024997658923
0.984375,1.00019895991149
0.9921875,1.00015853534881
1,1.00012636329549


==> v_q2.txt <==
0,0
0.0078125,1.45688815724636e-05
0.015625,2.91376436856894e-05
0.0234375,4.3706286341697e-05
0.03125,5.82748095425054e-05
0.0390625,0.000131115633789211
0.046875,0.000203953471958666
0.0546875,0.000276788324302995
0.0625,0.000349620191074174
0.0703125,0.000713734750141768
0.078125,0.00107777470759277
0.0859375,0.00144174009475941
0.09375,0.00180563094288262
0.1015625,0.0036239681849988
0.109375,0.00544044658483886
0.1171875,0.00725506994577356
0.125,0.00906784201550529
0.1328125,0.0181040606134178
0.140625,0.0270945276115186
0.1484375,0.0360396517966727
0.15625,0.0449398114072269
0.1640625,0.0887782569993349
0.171875,0.131533216974323
0.1796875,0.173225315553878
0.1875,0.213867514213131
0.1953125,0.289477081601762
0.203125,0.36118509199898
0.2109375,0.429004545018841
0.21875,0.492973063284647
0.2265625,0.598884557003504
0.234375,0.693205610234308
0.2421875,0.777074764999264
0.25,0.851540972028965
0.2578125,0.907704307227709
0.265625,0.958568401013005
0.2734375,1.00478006111274
0.28125,1.04692325679792
0.2890625,1.10128386552205
0.296875,1.14983125307514
0.3046875,1.19378818797594
0.3125,1.23416532555094
0.3203125,1.28094559198906
0.328125,1.32475805572979
0.3359375,1.36677950575135
0.34375,1.40825639520032
0.3515625,1.44309075791927
0.359375,1.47883756921471
0.3671875,1.51559663136626
0.375,1.55328368904347
0.3828125,1.59326412945712
0.390625,1.63326696324935
0.3984375,1.67255541156637
0.40625,1.7104589342146
0.4140625,1.74434049611213
0.421875,1.77645006311411
0.4296875,1.80669035482678
0.4375,1.83499337665971
0.4453125,1.88733191109543
0.453125,1.93111725560853
0.4609375,1.96672101801929
0.46875,1.99494175338361
0.4765625,2.01805043393864
0.484375,2.03509813675569
0.4921875,2.04730032303134
0.5,2.05571981537746
0.5078125,2.0618759522319
0.515625,2.06569015757097
0.5234375,2.06809335421019
0.53125,2.06974795574025
0.5390625,2.07109022370255
0.546875,2.07240276023779
0.5546875,2.07381522516954
0.5625,2.07545151780257
0.5703125,2.07788287156015
0.578125,2.08065784096988
0.5859375,2.0836859377025
0.59375,2.0869611664327
0.6015625,2.09262055970178
0.609375,2.09845071980043
0.6171875,2.10420120766424
0.625,2.10992515905999
0.6328125,2.11644163144447
0.640625,2.12263269642193
0.6484375,2.12834219095431
0.65625,2.13381476332884
0.6640625,2.13945771438384
0.671875,2.14466624971855
0.6796875,2.14931239373669
0.6875,2.15369121145265
0.6953125,2.1578242638164
0.703125,2.16160150438807
0.7109375,2.16497328777992
0.71875,2.16810588158001
0.7265625,2.17098542212259
0.734375,2.17361432378369
0.7421875,2.17598401631751
0.75,2.17816569937567
0.7578125,2.1801416802474
0.765625,2.18194632073283
0.7734375,2.18358423857128
0.78125,2.18508464100882
0.7890625,2.18662015051193
0.796875,2.18800280133582
0.8046875,2.18924037893507
0.8125,2.19035700983211
0.8203125,2.1915165485756
0.828125,2.19253766338535
0.8359375,2.19342808327086
0.84375,2.19421652175941
0.8515625,2.19502653036959
0.859375,2.19571708657538
0.8671875,2.19628549971616
0.875,2.19678336085873
0.8828125,2.19738358100454
0.890625,2.19783475703009
0.8984375,2.19805489504886
0.90625,2.19828356851004
0.9140625,2.19980181200354
0.921875,2.20032315741157
0.9296875,2.19856859875
0.9375,2.19781141942041
0.9453125,2.19884699252395
0.953125,2.19937767833368
0.9609375,2.19924045559295
0.96875,2.19911291629451
0.9765625,2.19921295367211
0.984375,2.19929544482851
0.9921875,2.199363657166
1,2.1994206349233


==> v_q3.txt <==
0,0
0.0078125,1.75833051360361e-05
0.015625,3.51668105172913e-05
0.0234375,5.2750516165186e-05
0.03125,7.03344221011392e-05
0.0390625,0.000158256956851344
0.046875,0.00024618450201501
0.0546875,0.000334117060267857
0.0625,0.000422054634284682
0.0703125,0.000861817834382163
0.078125,0.0013017068292708
0.0859375,0.00174172195226711
0.09375,0.00218186353611354
0.1015625,0.00438447997394291
0.109375,0.00659030751425725
0.1171875,0.00879938710391078
0.125,0.0110117593310684
0.1328125,0.0221244057909077
0.140625,0.0333252500317673
0.1484375,0.0446189625617323
0.15625,0.0560099917978076
0.1640625,0.114567396474939
0.171875,0.176097833804585
0.1796875,0.240920671464074
0.1875,0.309242356663426
0.1953125,0.451552577006894
0.203125,0.60703157010206
0.2109375,0.774716298949283
0.21875,0.953108829187461
0.2265625,1.29595449679687
0.234375,1.65626162586891
0.2421875,2.02445389462506
0.25,2.39153878730902
0.2578125,2.69410224162707
0.265625,2.98718531745598
0.2734375,3.26834691267101
0.28125,3.53567607688812
0.2890625,3.89192832530115
0.296875,4.21474544124963
0.3046875,4.50324284404684
0.3125,4.75756250345165
0.3203125,5.0293991395994
0.328125,5.25250105263993
0.3359375,5.42985745790642
0.34375,5.5643597263169
0.3515625,5.64515165103959
0.359375,5.70062217125014
0.3671875,5.73380637022291
0.375,5.74818244517217
0.3828125,5.74705171965558
0.390625,5.73347906422337
0.3984375,5.71134302637252
0.40625,5.68401679354986
0.4140625,5.65589157360822
0.421875,5.62654239702279
0.4296875,5.59694107516369
0.4375,5.56787847790987
0.4453125,5.51207286495974
0.453125,5.46461243994283
0.4609375,5.426942264518
0.46875,5.3994634708478
0.4765625,5.38071760556796
0.484375,5.37082939974941
0.4921875,5.36769118802409
0.5,5.36980359456093
0.5078125,5.37667178953598
0.515625,5.38616279549401
0.5234375,5.3968042725634
0.53125,5.40762076223843
0.5390625,5.4177397577408
0.546875,5.42707259200577
0.5546875,5.43549098768514
0.5625,5.44289265464508
0.5703125,5.45061593206418
0.578125,5.45703410608742
0.5859375,5.46238488400787
0.59375,5.46680968832684
0.6015625,5.4724168013851
0.609375,5.47668451403762
0.6171875,5.47988511023755
0.625,5.48250988704853
0.6328125,5.48518580620142
0.640625,5.48740762263721
0.6484375,5.48920243767656
0.65625,5.49075124993802
0.6640625,5.49217513580305
0.671875,5.49339114987746
0.6796875,5.49446365213681
0.6875,5.49536187963322
0.6953125,5.49602337231381
0.703125,5.49659985725396
0.7109375,5.49713403122332
0.71875,5.49757917843676
0.7265625,5.49788976248322
0.734375,5.49816367231668
0.7421875,5.49842071316799
0.75,5.49863715584513
0.7578125,5.4987927255544
0.765625,5.49893073076444
0.7734375,5.49905915304768
0.78125,5.49916935663275
0.7890625,5.49926334611011
0.796875,5.49934680958141
0.8046875,5.49942592869249
0.8125,5.49949354514825
0.8203125,5.49954907917162
0.828125,5.49960063620127
0.8359375,5.49965506579762
0.84375,5.49970069211774
0.8515625,5.49972425196521
0.859375,5.49975371412756
0.8671875,5.49980359199509
0.875,5.49984146908436
0.8828125,5.49978545361839
0.890625,5.49978541426326
0.8984375,5.49992104446022
0.90625,5.49999934876727
0.9140625,5.49897601462182
0.921875,5.49874948188265
0.9296875,5.50040977704667
0.9375,5.50119462145656
0.9453125,5.50038274209445
0.953125,5.49999193600071
0.9609375,5.50016098284118
0.96875,5.50031657505012
0.9765625,5.50024739471987
0.984375,5.50019252189575
0.9921875,5.50014920863874
1,5.50011489529399


==> v_x11.txt <==
0,0.666666666666667
0.0078125,0.666658628632779
0.015625,0.666650590604284
0.0234375,0.666642552581189
0.03125,0.666634514563501
0.0390625,0.666594324556461
0.046875,0.66655413468581
0.0546875,0.666513944952537
0.0625,0.666473755357633
0.0703125,0.666272809493297
0.078125,0.66607186723658
0.0859375,0.665870928710956
0.09375,0.665669994039714
0.1015625,0.664665382801742
0.109375,0.66366088631273
0.1171875,0.662656519780526
0.125,0.661652298300291
0.1328125,0.656633887250039
0.140625,0.651621302252303
0.1484375,0.646616305067262
0.15625,0.64162058917664
0.1640625,0.616836239383781
0.171875,0.592499941683159
0.1796875,0.568754054308773
0.1875,0.545707799499779
0.1953125,0.50342064433464
0.203125,0.464352131710613
0.2109375,0.428607729346465
0.21875,0.396135382637215
0.2265625,0.345264894252304
0.234375,0.303163558051327
0.2421875,0.268385298705588
0.25,0.239757079459765
0.2578125,0.219628636707634
0.265625,0.202470408963071
0.2734375,0.187798360933608
0.28125,0.17521868073102
0.2890625,0.160202780643788
0.296875,0.148032231099225
0.3046875,0.138092610765355
0.3125,0.129923645233379
0.3203125,0.12154413507334
0.328125,0.115309749963643
0.3359375,0.111334004807065
0.34375,0.109104285423616
0.3515625,0.108012585853523
0.359375,0.107360312326898
0.3671875,0.106944189076684
0.375,0.106619045474148
0.3828125,0.106272256970262
0.390625,0.105844799349255
0.3984375,0.105295770601544
0.40625,0.104611676508903
0.4140625,0.103850745591323
0.421875,0.102981178950729
0.4296875,0.102013820779381
0.4375,0.100960248461579
0.4453125,0.0985465799160704
0.453125,0.0959324213663511
0.4609375,0.0932238803407282
0.46875,0.0904749741697735
0.4765625,0.0875400952633373
0.484375,0.0846657725170072
0.4921875,0.0818811458156063
0.5,0.079196064164453
0.5078125,0.0762934273560375
0.515625,0.0735144625369135
0.5234375,0.0708489813406453
0.53125,0.0682884519563186
0.5390625,0.0658775815997601
0.546875,0.0635470251520591
0.5546875,0.0612890341572601
0.5625,0.0590979493397567
0.5703125,0.0564779142666333
0.578125,0.0539474482885449
0.5859375,0.0515027892900473
0.59375,0.0491413115771231
0.6015625,0.0455663985106167
0.609375,0.0421942913418998
0.6171875,0.0390225452062377
0.625,0.0360445115746706
0.6328125,0.0329200602259811
0.640625,0.0300278386526111
0.6484375,0.0273575054427626
0.65625,0.0248968893001597
0.6640625,0.0225654079109558
0.671875,0.0204325317649661
0.6796875,0.0184847052119695
0.6875,0.0167081983662601
0.6953125,0.0151627899154073
0.703125,0.013751303592933
0.7109375,0.0124634835606289
0.71875,0.0112894653532063
0.7265625,0.0102660901519188
0.734375,0.00933096536368378
0.7421875,0.00847707212983166
0.75,0.00769784904819149
0.7578125,0.00701092733759015
0.765625,0.00638286453982561
0.7734375,0.00580891346780243
0.78125,0.0052846810335545
0.7890625,0.00475493906942309
0.796875,0.00427655701343029
0.8046875,0.00384478648325351
0.8125,0.00345529545842262
0.8203125,0.00305528612414785
0.828125,0.00270035433090155
0.8359375,0.00238561525672932
0.84375,0.00210667104446298
0.8515625,0.00182801981634026
0.859375,0.00158545559380771
0.8671875,0.00137446739385396
0.875,0.00119102408992665
0.8828125,0.00100961734333221
0.890625,0.000855412833756297
0.8984375,0.000724489752400056
0.90625,0.000613317124786263
0.9140625,0.000505858186831823
0.921875,0.000417084181261351
0.9296875,0.000344021543509951
0.9375,0.00028358042772526
0.9453125,0.000256303794812855
0.953125,0.000231662407575673
0.9609375,0.000209417411518335
0.96875,0.000189290668822458
0.9765625,0.000182680788060928
0.984375,0.000176300610437225
0.9921875,0.000170142027016233
1,0.000164197228514799


==> v_x12.txt <==
0,0.166666666666667
0.0078125,0.166668810147785
0.015625,0.166670953638296
0.0234375,0.166673097138194
0.03125,0.166675240647476
0.0390625,0.16668595833452
0.046875,0.166696676255608
0.0546875,0.166707394410274
0.0625,0.166718112798051
0.0703125,0.166771708217302
0.078125,0.166825309394484
0.0859375,0.166878916271475
0.09375,0.166932528790253
0.1015625,0.167200673986668
0.109375,0.167468951578316
0.1171875,0.167737354418103
0.125,0.168005875417612
0.1328125,0.169350008750896
0.140625,0.17069606636094
0.1484375,0.172043227119881
0.15625,0.17339070521767
0.1640625,0.180107540559255
0.171875,0.186733951583827
0.1796875,0.193206969203288
0.1875,0.199480182346068
0.1953125,0.210929991807313
0.203125,0.221412675737089
0.2109375,0.230917127521264
0.21875,0.239502047140338
0.2265625,0.253018475650238
0.234375,0.26460213347933
0.2421875,0.274936254770831
0.25,0.284569569069042
0.2578125,0.292467571019403
0.265625,0.300497963090275
0.2734375,0.308934104899773
0.28125,0.317958997527036
0.2890625,0.332070304787228
0.296875,0.347531746963559
0.3046875,0.364211303323402
0.3125,0.381912072328717
0.3203125,0.405124712772888
0.328125,0.429027467114954
0.3359375,0.453130073760276
0.34375,0.477017765679036
0.3515625,0.496363167269503
0.359375,0.515110055478109
0.3671875,0.533108617063022
0.375,0.550265086813207
0.3828125,0.567204118113158
0.390625,0.583139491018658
0.3984375,0.598077398700472
0.40625,0.612060082923362
0.4140625,0.624369557378789
0.421875,0.635942601020119
0.4296875,0.646833307838617
0.4375,0.657094717585878
0.4453125,0.676572950665458
0.453125,0.694007826348952
0.4609375,0.709791910478486
0.46875,0.724218044904332
0.4765625,0.738385501991274
0.484375,0.75153385448643
0.4921875,0.763849031469606
0.5,0.775463410681359
0.5078125,0.787816008448356
0.515625,0.799491317047708
0.5234375,0.810549754231429
0.53125,0.821039709043507
0.5390625,0.830776783896543
0.546875,0.840018995406221
0.5546875,0.848783401797847
0.5625,0.857089984015733
0.5703125,0.866745214729759
0.578125,0.875761298618387
0.5859375,0.884171256957764
0.59375,0.89201118571529
0.6015625,0.903350461759425
0.609375,0.913478838946046
0.6171875,0.922521302933334
0.625,0.930593575279332
0.6328125,0.938643955052343
0.640625,0.945732372915112
0.6484375,0.951974974408127
0.65625,0.957478021136698
0.6640625,0.962479063644878
0.671875,0.966874110485965
0.6796875,0.970737703526037
0.6875,0.974138527919241
0.6953125,0.977003409597694
0.703125,0.979542595745421
0.7109375,0.981793861000193
0.71875,0.983791867844924
0.7265625,0.985491428439043
0.734375,0.987009110678947
0.7421875,0.988364780932433
0.75,0.989576558350738
0.7578125,0.990624613810821
0.765625,0.99156568748007
0.7734375,0.992410888395007
0.78125,0.993170332673582
0.7890625,0.993925438540941
0.796875,0.994596167664165
0.8046875,0.995192033497028
0.8125,0.995721644451495
0.8203125,0.99625763579743
0.828125,0.996726010241466
0.8359375,0.997135288431589
0.84375,0.997493140962622
0.8515625,0.997845989376409
0.859375,0.998148960739501
0.8671875,0.998409019601881
0.875,0.998632433875636
0.8828125,0.998850913507363
0.890625,0.999034390718561
0.8984375,0.99918831564778
0.90625,0.999317660504344
0.9140625,0.999441541297578
0.921875,0.999542820806332
0.9296875,0.999625304231607
0.9375,0.999692930277834
0.9453125,0.99972328632887
0.953125,0.999750601267529
0.9609375,0.999775166078904
0.96875,0.999797308935815
0.9765625,0.999804562710043
0.984375,0.999811555788681
0.9921875,0.999818297782303
1,0.999824797931423


==> v_x13.txt <==
0,0.166666666666667
0.0078125,0.166672561219435
0.015625,0.166678455757421
0.0234375,0.166684350280618
0.03125,0.166690244789023
0.0390625,0.166719717109019
0.046875,0.166749189058582
0.0546875,0.166778660637189
0.0625,0.166808131844315
0.0703125,0.166955482289401
0.078125,0.167102823368936
0.0859375,0.167250155017568
0.09375,0.167397477170032
0.1015625,0.168133943211589
0.109375,0.168870162108954
0.1171875,0.169606125801371
0.125,0.170341826282097
0.1328125,0.174016103999066
0.140625,0.177682631386757
0.1484375,0.181340467812858
0.15625,0.184988705605691
0.1640625,0.203056220056964
0.171875,0.220766106733013
0.1796875,0.238038976487938
0.1875,0.254812018154153
0.1953125,0.285649363858048
0.203125,0.314235192552299
0.2109375,0.340475143132271
0.21875,0.364362570222447
0.2265625,0.401716630097458
0.234375,0.432234308469343
0.2421875,0.45667844652358
0.25,0.475673351471193
0.2578125,0.487903792272963
0.265625,0.497031627946654
0.2734375,0.503267534166619
0.28125,0.506822321741944
0.2890625,0.507726914568984
0.296875,0.504436021937215
0.3046875,0.497696085911244
0.3125,0.488164282437903
0.3203125,0.473331152153773
0.328125,0.455662782921403
0.3359375,0.435535921432659
0.34375,0.413877948897349
0.3515625,0.395624246876975
0.359375,0.377529632194994
0.3671875,0.359947193860293
0.375,0.343115867712645
0.3828125,0.32652362491658
0.390625,0.311015709632087
0.3984375,0.296626830697985
0.40625,0.283328240567735
0.4140625,0.271779697029888
0.421875,0.261076220029152
0.4296875,0.251152871382002
0.4375,0.241945033952543
0.4453125,0.224880469418472
0.453125,0.210059752284697
0.4609375,0.196984209180786
0.46875,0.185306980925894
0.4765625,0.174074402745389
0.484375,0.163800372996563
0.4921875,0.154269822714787
0.5,0.145340525154188
0.5078125,0.135890564195606
0.515625,0.126994220415378
0.5234375,0.118601264427926
0.53125,0.110671839000175
0.5390625,0.103345634503697
0.546875,0.0964339794417199
0.5546875,0.0899275640448932
0.5625,0.08381206664451
0.5703125,0.0767768710036082
0.578125,0.0702912530930684
0.5859375,0.0643259537521883
0.59375,0.0588475027075873
0.6015625,0.051083139729958
0.609375,0.0443268697120541
0.6171875,0.0384561518604278
0.625,0.0333619131459976
0.6328125,0.0284359847216763
0.640625,0.0242397884322771
0.6484375,0.0206675201491105
0.65625,0.0176250895631422
0.6640625,0.0149555284441661
0.671875,0.0126933577490685
0.6796875,0.0107775912619938
0.6875,0.00915327371449867
0.6953125,0.00783380048689899
0.703125,0.00670610066164634
0.7109375,0.00574265543917806
0.71875,0.0049186668018698
0.7265625,0.00424248140903867
0.734375,0.00365992395736907
0.7421875,0.00315814693773515
0.75,0.00272559260107081
0.7578125,0.00236445885158919
0.765625,0.00205144798010401
0.7734375,0.00178019813719037
0.78125,0.00154498629286377
0.7890625,0.00131962238963579
0.796875,0.00112727532240441
0.8046875,0.000963180019718784
0.8125,0.000823060090082678
0.8203125,0.000687078078422531
0.828125,0.000573635427632517
0.8359375,0.000479096311682166
0.84375,0.000400187992914995
0.8515625,0.000325990807250423
0.859375,0.000265583666690888
0.8671875,0.000216513004265605
0.875,0.000176542034437478
0.8828125,0.00013946914930535
0.890625,0.000110196447682492
0.8984375,8.71945998204653e-05
0.90625,6.90223708702688e-05
0.9140625,5.26005155900905e-05
0.921875,4.00950124071667e-05
0.9296875,3.06742248826594e-05
0.9375,2.34892944406126e-05
0.9453125,2.04098763168934e-05
0.953125,1.77363248958072e-05
0.9609375,1.54165095780364e-05
0.96875,1.34003953627307e-05
0.9765625,1.2756501895884e-05
0.984375,1.21436008821183e-05
0.9921875,1.15601906808005e-05
1,1.1004840062486e-05


==> v_x21.txt <==
0,0.666666666666667
0.0078125,0.666650590695807
0.015625,0.666634514929561
0.0234375,0.666618439367944
0.03125,0.666602364010973
0.0390625,0.666521990296328
0.046875,0.666441621700123
0.0546875,0.66636125822429
0.0625,0.66628089987076
0.0703125,0.665879185005136
0.078125,0.665477598486037
0.0859375,0.665076140553587
0.09375,0.66467481144725
0.1015625,0.662670106642661
0.109375,0.660668658032186
0.1171875,0.658670494811375
0.125,0.656675645769086
0.1328125,0.64675209340848
0.140625,0.636915482618087
0.1484375,0.627168968710702
0.15625,0.617515470668316
0.1640625,0.570732021964048
0.171875,0.526585187347689
0.1796875,0.485221114919848
0.1875,0.446695317894159
0.1953125,0.380161511670448
0.203125,0.323432008773048
0.2109375,0.275517363251356
0.21875,0.235332610033723
0.2265625,0.178861374804284
0.234375,0.13768605460682
0.2421875,0.107084833013203
0.25,0.0847821600153258
0.2578125,0.0711403399419276
0.265625,0.0604579438579676
0.2734375,0.0520059964665157
0.28125,0.0452610076265635
0.2890625,0.0378321831234068
0.296875,0.0323037779204731
0.3046875,0.0281064660842417
0.3125,0.0248687420150641
0.3203125,0.021805566941042
0.328125,0.0195165986503856
0.3359375,0.0177699032648764
0.34375,0.0163993545034178
0.3515625,0.0154728771155903
0.359375,0.0146876009050125
0.3671875,0.0140086289726258
0.375,0.0134093333162734
0.3828125,0.0128484454431682
0.390625,0.0123373114818019
0.3984375,0.0118640901073462
0.40625,0.0114201284762879
0.4140625,0.0110250285208289
0.421875,0.0106476154416019
0.4296875,0.0102855001104559
0.4375,0.00993685564968721
0.4453125,0.00925101216071035
0.453125,0.00861305017414577
0.4609375,0.00802142451820335
0.46875,0.00747238063753347
0.4765625,0.00694796107641018
0.484375,0.00655863269551372
0.4921875,0.00633033267496501
0.5,0.00621688102034583
0.5078125,0.00613801152976413
0.515625,0.00608348239811931
0.5234375,0.00603283641667619
0.53125,0.0059769549148766
0.5390625,0.00591467381966477
0.546875,0.00584422399671172
0.5546875,0.00576711937820031
0.5625,0.00568365153696371
0.5703125,0.0055727572219821
0.578125,0.00545615181069761
0.5859375,0.00533527228686335
0.59375,0.00521039399024757
0.6015625,0.00500526103227873
0.609375,0.00479160131636632
0.6171875,0.00456948869625509
0.625,0.00434086965792232
0.6328125,0.00407931721482204
0.640625,0.00381426415045548
0.6484375,0.00354776132391512
0.65625,0.00328332209599429
0.6640625,0.00301704343552903
0.671875,0.00275912181513598
0.6796875,0.00251105264679325
0.6875,0.00227525819434339
0.6953125,0.00206405353856571
0.703125,0.00186606671832531
0.7109375,0.00168135490537702
0.71875,0.00151034590783325
0.7265625,0.00136005895257361
0.734375,0.00122184455784697
0.7421875,0.00109514280452475
0.75,0.000979573049189115
0.7578125,0.000878175321677272
0.765625,0.000785993788190441
0.7734375,0.000702378525457394
0.78125,0.000626780160409022
0.7890625,0.000551433801032546
0.796875,0.000484433420672627
0.8046875,0.000424962747421139
0.8125,0.000372332587269436
0.8203125,0.000319526630657632
0.828125,0.000273843269146538
0.8359375,0.000234379411871396
0.84375,0.000200382352920498
0.8515625,0.000167513838830159
0.859375,0.000139879876217816
0.8671875,0.000116677305797468
0.875,9.72364750003632e-05
0.8828125,7.87886380023928e-05
0.890625,6.37838531036398e-05
0.8984375,5.16021566656476e-05
0.90625,4.17201896562214e-05
0.9140625,3.26326645461442e-05
0.921875,2.55078533082193e-05
0.9296875,1.99419928428888e-05
0.9375,1.55869283548891e-05
0.9453125,1.37084185402698e-05
0.953125,1.20550096741998e-05
0.9609375,1.06002020430129e-05
0.96875,9.32008973857042e-06
0.9765625,8.90826068334661e-06
0.984375,8.51453908829033e-06
0.9921875,8.13813598243998e-06
1,7.77829483532975e-06


==> v_x22.txt <==
0,0.166666666666667
0.0078125,0.166666934615668
0.015625,0.166667202593559
0.0234375,0.16666747060033
0.03125,0.166667738635974
0.0390625,0.166669079246934
0.046875,0.166670420578276
0.0546875,0.16667176262883
0.0625,0.166673105397427
0.0703125,0.166679829970181
0.078125,0.166686572318969
0.0859375,0.166693332298274
0.09375,0.166700109762917
0.1015625,0.166734254308495
0.109375,0.166768814405042
0.1171875,0.166803772283964
0.125,0.166839110385494
0.1328125,0.16702090372844
0.140625,0.167209687316423
0.1484375,0.167403493438444
0.15625,0.167600475414824
0.1640625,0.168575256351803
0.171875,0.169417052997915
0.1796875,0.17000636306787
0.1875,0.170269748195743
0.1953125,0.169740770350154
0.203125,0.167901586516669
0.2109375,0.164928519552631
0.21875,0.161061192590094
0.2265625,0.15266159265109
0.234375,0.143743613103154
0.2421875,0.135257232655825
0.25,0.127340559581326
0.2578125,0.121153327025617
0.265625,0.115720538021684
0.2734375,0.111033545356365
0.28125,0.107058787404499
0.2890625,0.10250734349864
0.296875,0.0991459953094772
0.3046875,0.096805136810619
0.3125,0.095343218302115
0.3203125,0.0945717317622804
0.328125,0.0949034096872092
0.3359375,0.0966359663511348
0.34375,0.100490364887245
0.3515625,0.105431762872676
0.359375,0.111067458692876
0.3671875,0.116778817399377
0.375,0.122082741654535
0.3828125,0.126845924648844
0.390625,0.130277476194202
0.3984375,0.132081942776141
0.40625,0.132542073460317
0.4140625,0.132354354295797
0.421875,0.131747723689752
0.4296875,0.130738180998637
0.4375,0.129349537287919
0.4453125,0.125389900422978
0.453125,0.120291938582385
0.4609375,0.114432191534882
0.46875,0.108131707114562
0.4765625,0.101207173949623
0.484375,0.0942726776623359
0.4921875,0.0874863344179108
0.5,0.0809846242363751
0.5078125,0.0741438135706672
0.515625,0.0678604926906683
0.5234375,0.0621324398111134
0.53125,0.0569306651761685
0.5390625,0.0523109036525483
0.546875,0.048102752283491
0.5546875,0.0442591970992569
0.5625,0.04074335227669
0.5703125,0.0368041089983955
0.578125,0.0332526374349438
0.5859375,0.0300409294543275
0.59375,0.0271314955510575
0.6015625,0.0230626470909752
0.609375,0.0195738834414691
0.6171875,0.0165875137353999
0.625,0.0140278930064547
0.6328125,0.011581690350386
0.640625,0.00953628902354216
0.6484375,0.00783440526648598
0.65625,0.00642048941713891
0.6640625,0.00521176543886317
0.671875,0.00421976097985092
0.6796875,0.00341014686519278
0.6875,0.00275022950305371
0.6953125,0.00223458630212344
0.703125,0.00181225119797938
0.7109375,0.00146798432522474
0.71875,0.00118745250502515
0.7265625,0.000967749846841147
0.734375,0.000787709040366562
0.7421875,0.000640752756830611
0.75,0.000520737003469238
0.7578125,0.000425588827173755
0.765625,0.000347538622103993
0.7734375,0.000283725118645998
0.78125,0.000231494352529246
0.7890625,0.000184279342233142
0.796875,0.000146592513575217
0.8046875,0.000116664303090666
0.8125,9.2820393973393e-05
0.8203125,7.11830272314891e-05
0.828125,5.4557244389877e-05
0.8359375,4.19103401891076e-05
0.84375,3.2210401370224e-05
0.8515625,2.37288597930756e-05
0.859375,1.74706261747155e-05
0.8671875,1.29463976968145e-05
0.875,9.61644860969187e-06
0.8828125,6.73148103222592e-06
0.890625,4.70645612400265e-06
0.8984375,3.34995452591303e-06
0.90625,2.40408551403434e-06
0.9140625,1.57488382931748e-06
0.921875,1.02574314106228e-06
0.9296875,7.06339226945765e-07
0.9375,5.01727050874991e-07
0.9453125,4.07034319328024e-07
0.953125,3.29992231608449e-07
0.9609375,2.67392146465824e-07
0.96875,2.16679824921637e-07
0.9765625,2.01297620263829e-07
0.984375,1.87002841881247e-07
0.9921875,1.73719896955761e-07
1,1.61377811296791e-07


==> v_x23.txt <==
0,0.166666666666667
0.0078125,0.166682474688526
0.015625,0.166698282476881
0.0234375,0.166714090031725
0.03125,0.166729897353054
0.0390625,0.166808930456738
0.046875,0.166887957721601
0.0546875,0.16696697914688
0.0625,0.167045994731813
0.0703125,0.167440985024683
0.078125,0.167835829194994
0.0859375,0.168230527148139
0.09375,0.168625078789833
0.1015625,0.170595639048843
0.109375,0.172562527562771
0.1171875,0.174525732904661
0.125,0.17648524384542
0.1328125,0.18622700286308
0.140625,0.19587483006549
0.1484375,0.205427537850854
0.15625,0.21488405391686
0.1640625,0.260692721684149
0.171875,0.303997759654397
0.1796875,0.344772522012281
0.1875,0.383034933910098
0.1953125,0.450097717979398
0.203125,0.508666404710282
0.2109375,0.559554117196012
0.21875,0.603606197376184
0.2265625,0.668477032544626
0.234375,0.718570332290026
0.2421875,0.757657934330971
0.25,0.787877280403348
0.2578125,0.807706333032455
0.265625,0.823821518120348
0.2734375,0.836960458177119
0.28125,0.847680204968938
0.2890625,0.859660473377953
0.296875,0.86855022677005
0.3046875,0.875088397105139
0.3125,0.879788039682821
0.3203125,0.883622701296678
0.328125,0.885579991662405
0.3359375,0.885594130383989
0.34375,0.883110280609337
0.3515625,0.879095360011734
0.359375,0.874244940402111
0.3671875,0.869212553627997
0.375,0.864507925029192
0.3828125,0.860305629907988
0.390625,0.857385212323996
0.3984375,0.856053967116513
0.40625,0.856037798063396
0.4140625,0.856620617183374
0.421875,0.857604660868646
0.4296875,0.858976318890907
0.4375,0.860713607062394
0.4453125,0.865359087416312
0.453125,0.871095011243469
0.4609375,0.877546383946915
0.46875,0.884395912247904
0.4765625,0.891844864973967
0.484375,0.89916868964215
0.4921875,0.906183332907124
0.5,0.912798494743279
0.5078125,0.919718174899569
0.515625,0.926056024911212
0.5234375,0.93183472377221
0.53125,0.937092379908955
0.5390625,0.941774422527787
0.546875,0.946053023719797
0.5546875,0.949973683522543
0.5625,0.953572996186346
0.5703125,0.957623133779622
0.578125,0.961291210754359
0.5859375,0.964623798258809
0.59375,0.967658110458695
0.6015625,0.971932091876746
0.609375,0.975634515242165
0.6171875,0.978842997568345
0.625,0.981631237335623
0.6328125,0.984338992434792
0.640625,0.986649446826002
0.6484375,0.988617833409599
0.65625,0.990296188486867
0.6640625,0.991771191125608
0.671875,0.993021117205013
0.6796875,0.994078800488014
0.6875,0.994974512302603
0.6953125,0.995701360159311
0.703125,0.996321682083695
0.7109375,0.996850660769398
0.71875,0.997302201587142
0.7265625,0.997672191200585
0.734375,0.997990446401786
0.7421875,0.998264104438645
0.75,0.998499689947342
0.7578125,0.998696235851149
0.765625,0.998866467589706
0.7734375,0.999013896355897
0.78125,0.999141725487062
0.7890625,0.999264286856734
0.796875,0.999368974065752
0.8046875,0.999458372949488
0.8125,0.999534847018757
0.8203125,0.999609290342111
0.828125,0.999671599486464
0.8359375,0.999723710247939
0.84375,0.999767407245709
0.8515625,0.999808757301377
0.859375,0.999842649497607
0.8671875,0.999870376296506
0.875,0.99989314707639
0.8828125,0.999914479880965
0.890625,0.999931509690772
0.8984375,0.999945047888808
0.90625,0.99995587572483
0.9140625,0.999965792451625
0.921875,0.999973466403551
0.9296875,0.99997935166793
0.9375,0.999983911344594
0.9453125,0.99998588454714
0.953125,0.999987614998094
0.9609375,0.99998913240581
0.96875,0.999990463230436
0.9765625,0.999990890441696
0.984375,0.99999129845807
0.9921875,0.999991688144121
1,0.999992060327353


==> x11.txt <==
0,0.666666666666667
0.01,0.660852411548326
0.02,0.655203822065672
0.03,0.649712553758556
0.04,0.644370855177727
0.05,0.619660880241639
0.06,0.597805487173411
0.07,0.578265048779524
0.08,0.560618357089236
0.09,0.534290120932974
0.1,0.511492436178024
0.11,0.491480910468202
0.12,0.473674927966701
0.13,0.450517259989992
0.14,0.430488964100759
0.15,0.412939797828902
0.16,0.39735876861061
0.17,0.377476141132224
0.18,0.360296691589749
0.19,0.345261346856787
0.2,0.331927521641385
0.21,0.315313732497486
0.22,0.300922163984663
0.23,0.288294375141092
0.24,0.277065665573677
0.25,0.263322214198294
0.26,0.251327486568252
0.27,0.240726668942997
0.28,0.231236277477251
0.29,0.219730381635983
0.3,0.209576258657233
0.31,0.200506486057866
0.32,0.192321558911236
0.33,0.182617239404359
0.34,0.173968530945581
0.35,0.166186083859769
0.36,0.159117718728074
0.37,0.150452497712191
0.38,0.142684735431846
0.39,0.135651853428961
0.4,0.129223520871734
0.41,0.121069224835155
0.42,0.11371908665747
0.43,0.10702771553396
0.44,0.100880728262218
0.45,0.093250631324026
0.46,0.0863269669574502
0.47,0.0799940985068302
0.48,0.0741631574191257
0.49,0.0676528678922792
0.5,0.0617138343400492
0.51,0.0562800241238749
0.52,0.051302615618601
0.53,0.0457456746419043
0.54,0.0407558635057154
0.55,0.0362726533617262
0.56,0.0322523519090535
0.57,0.0291190438395955
0.58,0.0262730846982901
0.59,0.0236893559614612
0.6,0.0213465827508355
0.61,0.0193575238391049
0.62,0.0175451055543109
0.63,0.0158944622637547
0.64,0.0143923985271113
0.65,0.0130825656810113
0.66,0.0118872023041915
0.67,0.0107967859059235
0.68,0.00980269759883241
0.69,0.00892352031321074
0.7,0.00812049171882907
0.71,0.00738730417537268
0.72,0.00671819242368602
0.73,0.00607544920889451
0.74,0.00549238184083209
0.75,0.00496366402162073
0.76,0.00448443905993368
0.77,0.00398795287122114
0.78,0.0035450665342127
0.79,0.00315019017717446
0.8,0.00279828729785704
0.81,0.0024399831544404
0.82,0.00212662905338704
0.83,0.00185276159620124
0.84,0.00161351302225116
0.85,0.00137960355350757
0.86,0.00117906697866791
0.87,0.00100728890486798
0.88,0.000860184286017168
0.89,0.000715303874610184
0.9,0.000594540537802
0.91,0.000494023224383028
0.92,0.000410334829345302
0.93,0.000337912154401432
0.94,0.000278164397188047
0.95,0.000228960520599942
0.96,0.00018840452442484
0.97,0.0001821421589801
0.98,0.000176086207272887
0.99,0.00017022994735649
1,0.000164566866154764


==> x12.txt <==
0,0.166666666666667
0.01,0.169027676775259
0.02,0.171310738253091
0.03,0.17352014114458
0.04,0.175659866971133
0.05,0.18543880780406
0.06,0.193928425457963
0.07,0.201403096198817
0.08,0.208074694260957
0.09,0.217928492769078
0.1,0.226411780592188
0.11,0.233880213127196
0.12,0.240603625371382
0.13,0.249563260600939
0.14,0.257628343668599
0.15,0.26506166471507
0.16,0.272059623893877
0.17,0.281715286525766
0.18,0.29090488404622
0.19,0.299768556605586
0.2,0.308416594919865
0.21,0.320454113718203
0.22,0.332262565291467
0.23,0.343891612188513
0.24,0.355371256826053
0.25,0.371067673244739
0.26,0.386466877435146
0.27,0.401555603851109
0.28,0.416320668300219
0.29,0.435903138458183
0.3,0.454833525896595
0.31,0.473107267899627
0.32,0.490723915463115
0.33,0.513023969642093
0.34,0.53423311260423
0.35,0.554403005210626
0.36,0.573581266711894
0.37,0.598143148211626
0.38,0.621105611652652
0.39,0.642594596680504
0.4,0.662720538728732
0.41,0.688760731178415
0.42,0.712590741662838
0.43,0.734431249490683
0.44,0.754474864774768
0.45,0.779143717150352
0.46,0.801166472256906
0.47,0.820859317480282
0.48,0.838499099536939
0.49,0.85754466183534
0.5,0.874244898748215
0.51,0.888903390406213
0.52,0.901785114576159
0.53,0.915545121647888
0.54,0.92730542760477
0.55,0.937366251853333
0.56,0.945985577633337
0.57,0.952446498344785
0.58,0.958108429737406
0.59,0.963073615406543
0.6,0.967432149461044
0.61,0.971026313709749
0.62,0.974212576665695
0.63,0.97703875268645
0.64,0.97954748780983
0.65,0.98168600294071
0.66,0.983595963016994
0.67,0.985302469446567
0.68,0.986828099744282
0.69,0.988153179469154
0.7,0.989342768397708
0.71,0.990411011350682
0.72,0.991370712560977
0.73,0.992278721030707
0.74,0.993090075697888
0.75,0.99381519724472
0.76,0.994463515152282
0.77,0.995126061191268
0.78,0.995708710465429
0.79,0.996221124396107
0.8,0.996671995526866
0.81,0.997125380314717
0.82,0.997516706975976
0.83,0.997854401411428
0.84,0.998146016929378
0.85,0.998428051933854
0.86,0.998667064688031
0.87,0.998869494822494
0.88,0.99904111648707
0.89,0.999208622979375
0.9,0.999346818778319
0.91,0.999460656817151
0.92,0.999554610922391
0.93,0.999635369436693
0.94,0.999701468970545
0.95,0.999755462805245
0.96,0.999799668920989
0.97,0.999806475713562
0.98,0.999813051236461
0.99,0.999819403345722
1,0.999825539639278


==> x13.txt <==
0,0.166666666666667
0.01,0.170119911676415
0.02,0.173485439681236
0.03,0.176767305096864
0.04,0.17996927785114
0.05,0.194900311954301
0.06,0.208266087368626
0.07,0.220331855021659
0.08,0.231306948649807
0.09,0.247781386297947
0.1,0.262095783229787
0.11,0.274638876404601
0.12,0.285721446661917
0.13,0.299919479409069
0.14,0.311882692230642
0.15,0.321998537456028
0.16,0.330581607495513
0.17,0.340808572342009
0.18,0.34879842436403
0.19,0.354970096537627
0.2,0.359655883438751
0.21,0.364232153784311
0.22,0.36681527072387
0.23,0.367814012670394
0.24,0.36756307760027
0.25,0.365610112556967
0.26,0.362205635996602
0.27,0.357717727205894
0.28,0.35244305422253
0.29,0.344366479905834
0.3,0.335590215446172
0.31,0.326386246042507
0.32,0.316954525625649
0.33,0.304358790953548
0.34,0.291798356450188
0.35,0.279410910929605
0.36,0.267301014560032
0.37,0.251404354076183
0.38,0.236209652915502
0.39,0.221753549890535
0.4,0.208055940399534
0.41,0.19017004398643
0.42,0.173690171679692
0.43,0.158541034975356
0.44,0.144644406963014
0.45,0.127605651525622
0.46,0.112506560785643
0.47,0.099146584012888
0.48,0.0873377430439347
0.49,0.0748024702723803
0.5,0.0640412669117361
0.51,0.0548165854699116
0.52,0.0469122698052399
0.53,0.0387092037102077
0.54,0.031938708889515
0.55,0.0263610947849403
0.56,0.0217620704576089
0.57,0.0184344578156197
0.58,0.0156184855643041
0.59,0.0132370286319952
0.6,0.0112212677881201
0.61,0.0096161624511462
0.62,0.00824231777999434
0.63,0.00706678504979538
0.64,0.0060601136630588
0.65,0.00523143137827876
0.66,0.00451683467881454
0.67,0.00390074464750944
0.68,0.00336920265688506
0.69,0.00292330021763511
0.7,0.00253673988346249
0.71,0.00220168447394556
0.72,0.00191109501533713
0.73,0.00164582976039798
0.74,0.00141754246128021
0.75,0.00122113873365923
0.76,0.00105204578778455
0.77,0.000885985937510485
0.78,0.000746223000357937
0.79,0.000628685426718756
0.8,0.000529717175276581
0.81,0.000434636530842908
0.82,0.000356663970636662
0.83,0.000292836992370477
0.84,0.000240470048370933
0.85,0.000192344512638151
0.86,0.000153868333300988
0.87,0.000123216272638021
0.88,9.8699226913145e-05
0.89,7.60731460143808e-05
0.9,5.8640683879359e-05
0.91,4.53199584657717e-05
0.92,3.50542482640429e-05
0.93,2.67184089055669e-05
0.94,2.03666322671286e-05
0.95,1.5576674155345e-05
0.96,1.19265545855937e-05
0.97,1.13821274580125e-05
0.98,1.08625562657947e-05
0.99,1.03667069216926e-05
1,9.89349456666814e-06


==> x21.txt <==
0,0.666666666666667
0.01,0.655088855760856
0.02,0.643938068639583
0.03,0.633189608421094
0.04,0.622820699260661
0.05,0.575955957398723
0.06,0.536049920704909
0.07,0.50160376915567
0.08,0.471468784653268
0.09,0.428198294983444
0.1,0.392446446125251
0.11,0.362397908216016
0.12,0.336651157138916
0.13,0.30451720781242
0.14,0.278051574677626
0.15,0.25588999618247
0.16,0.236972831687232
0.17,0.213835106603423
0.18,0.194820191627695
0.19,0.17893560887569
0.2,0.165404690830944
0.21,0.149249815333684
0.22,0.13594081965988
0.23,0.124796902556237
0.24,0.115281649992868
0.25,0.104121166771941
0.26,0.0948541285963973
0.27,0.0870379201034265
0.28,0.0803214988270324
0.29,0.0725209047614953
0.3,0.0659769078337409
0.31,0.0604088678109495
0.32,0.0555926811568973
0.33,0.0501236150065783
0.34,0.0454873413803503
0.35,0.0415098787604163
0.36,0.0380518223228562
0.37,0.0340127367606635
0.38,0.0305939460217242
0.39,0.0276691666601019
0.4,0.0251371456796982
0.41,0.0221212279819033
0.42,0.019600416911651
0.43,0.0174712222453025
0.44,0.0156512440148188
0.45,0.0135513158797044
0.46,0.0118611643087319
0.47,0.0105585311789204
0.48,0.00954972673037837
0.49,0.00856536187812111
0.5,0.00777713135035784
0.51,0.00712011942907584
0.52,0.00655003959408489
0.53,0.0059318824017168
0.54,0.00537511627103578
0.55,0.0048580002389343
0.56,0.00437648323143559
0.57,0.00399031189897368
0.58,0.00362626263569428
0.59,0.0032828769460749
0.6,0.00296165837372446
0.61,0.00268295940065312
0.62,0.0024234460894054
0.63,0.00218248717833182
0.64,0.00196024528588804
0.65,0.00176506745589551
0.66,0.00158586734191323
0.67,0.00142177592037063
0.68,0.00127221433455553
0.69,0.0011405061807689
0.7,0.00102082901543108
0.71,0.0009123083915988
0.72,0.000814212613500493
0.73,0.000721166750153204
0.74,0.000637922155426498
0.75,0.000563570765336953
0.76,0.000497332007117135
0.77,0.000430130532074617
0.78,0.00037155118613693
0.79,0.000320560368747887
0.8,0.000276284289105965
0.81,0.000232540871233956
0.82,0.000195509533399076
0.83,0.000164200445465176
0.84,0.000137783905809878
0.85,0.000112931844249385
0.86,9.24826390935963e-05
0.87,7.5683397482854e-05
0.88,6.18957632439813e-05
0.89,4.89221380684726e-05
0.9,3.86419943921984e-05
0.91,3.05241337411368e-05
0.92,2.4104640687274e-05
0.93,1.88158641349152e-05
0.94,1.46819161803279e-05
0.95,1.14675317794514e-05
0.96,8.95800287677523e-06
0.97,8.58140662004388e-06
0.98,8.22057633456129e-06
0.99,7.87485690783254e-06
1,7.54361903218182e-06


==> x22.txt <==
0,0.166666666666667
0.01,0.169993520415931
0.02,0.173128664074574
0.03,0.17608447539391
0.04,0.178872348653764
0.05,0.190648156018809
0.06,0.19948127800312
0.07,0.206106855294992
0.08,0.211079687278441
0.09,0.216748461433373
0.1,0.219915965192467
0.11,0.221380909422975
0.12,0.2217370530965
0.13,0.220961367695123
0.14,0.219142392105312
0.15,0.216720204026894
0.16,0.214011148130502
0.17,0.209884248999739
0.18,0.205715876099781
0.19,0.201651349831137
0.2,0.197783429180086
0.21,0.192668174779009
0.22,0.187966891686443
0.23,0.183648806703219
0.24,0.179672004005813
0.25,0.174617761682482
0.26,0.170011851965026
0.27,0.165768031209599
0.28,0.161800913555273
0.29,0.156716822863157
0.3,0.151939283388519
0.31,0.147401860809003
0.32,0.143036670311203
0.33,0.137452679706946
0.34,0.13206641544592
0.35,0.126855107342721
0.36,0.121791205542184
0.37,0.115121125844633
0.38,0.108708442695919
0.39,0.102557273872405
0.4,0.0966629021635152
0.41,0.0888498165314512
0.42,0.0815415842124982
0.43,0.0747320831612469
0.44,0.0684053177003005
0.45,0.0605578374663484
0.46,0.0534667529732093
0.47,0.0470189146100176
0.48,0.0411843470090815
0.49,0.0349045850938748
0.5,0.0294562516414525
0.51,0.0247650136620286
0.52,0.0207466674323014
0.53,0.016591459252969
0.54,0.0132045557392453
0.55,0.0104745614526114
0.56,0.00827624844514502
0.57,0.00671848362122742
0.58,0.00543842150614093
0.59,0.00439359442145082
0.6,0.00354120900848397
0.61,0.00288580084343208
0.62,0.00234718063810168
0.63,0.00190678744852307
0.64,0.0015466698429465
0.65,0.00126301600988054
0.66,0.00103004158943099
0.67,0.000839472313861918
0.68,0.00068348609322791
0.69,0.000559049477454473
0.7,0.000456869901059872
0.71,0.000373249969656812
0.72,0.000304743496075768
0.73,0.000245623698372813
0.74,0.000197841819633364
0.75,0.000159379390806458
0.76,0.000128347298612542
0.77,9.97762690504053e-05
0.78,7.75213893030254e-05
0.79,6.03213039605089e-05
0.8,4.69451729822226e-05
0.81,3.49872449103381e-05
0.82,2.60618073015287e-05
0.83,1.95104112740169e-05
0.84,1.46301464054393e-05
0.85,1.04531986829607e-05
0.86,7.46354331761634e-06
0.87,5.39476307885186e-06
0.88,3.9195751330304e-06
0.89,2.62798070088707e-06
0.9,1.75769105939737e-06
0.91,1.21903757471361e-06
0.92,8.60798197074367e-07
0.93,5.65075784087224e-07
0.94,3.69628362343346e-07
0.95,2.54038598700407e-07
0.96,1.79062240615257e-07
0.97,1.66954423511871e-07
0.98,1.55665053645396e-07
0.99,1.45138965364645e-07
1,1.35324397264115e-07


==> x23.txt <==
0,0.166666666666667
0.01,0.174917623823213
0.02,0.182933267285844
0.03,0.190725916184996
0.04,0.198306952085575
0.05,0.233395886582468
0.06,0.264468801291971
0.07,0.292289375549338
0.08,0.317451528068291
0.09,0.355053243583184
0.1,0.387637588682282
0.11,0.416221182361009
0.12,0.441611789764584
0.13,0.474521424492457
0.14,0.502806033217062
0.15,0.527389799790636
0.16,0.549016020182266
0.17,0.576280644396838
0.18,0.599463932272524
0.19,0.619413041293174
0.2,0.63681187998897
0.21,0.658082009887307
0.22,0.676092288653678
0.23,0.691554290740544
0.24,0.705046346001319
0.25,0.721261071545577
0.26,0.735134019438576
0.27,0.747194048686975
0.28,0.757877587617694
0.29,0.770762272375347
0.3,0.78208380877774
0.31,0.792189271380047
0.32,0.8013706485319
0.33,0.812423705286476
0.34,0.82244624317373
0.35,0.831635013896863
0.36,0.84015697213496
0.37,0.850866137394704
0.38,0.860697611282357
0.39,0.869773559467493
0.4,0.878199952156787
0.41,0.889028955486646
0.42,0.898857998875851
0.43,0.907796694593451
0.44,0.915943438284881
0.45,0.925890846653947
0.46,0.934672082718059
0.47,0.942422554211062
0.48,0.94926592626054
0.49,0.956530053028004
0.5,0.96276661700819
0.51,0.968114866908896
0.52,0.972703292973614
0.53,0.977476658345314
0.54,0.981420327989719
0.55,0.984667438308454
0.56,0.98734726832342
0.57,0.989291204479799
0.58,0.990935315858165
0.59,0.992323528632474
0.6,0.993497132617792
0.61,0.994431239755915
0.62,0.995229373272493
0.63,0.995910725373145
0.64,0.996493084871166
0.65,0.996971916534224
0.66,0.997384091068656
0.67,0.997738751765768
0.68,0.998044299572217
0.69,0.998300444341777
0.7,0.998522301083509
0.71,0.998714441638745
0.72,0.998881043890424
0.73,0.999033209551474
0.74,0.99916423602494
0.75,0.999277049843857
0.76,0.99937432069427
0.77,0.999470093198875
0.78,0.99955092742456
0.79,0.999619118327292
0.8,0.999676770537912
0.81,0.999732471883856
0.82,0.9997784286593
0.83,0.999816289143261
0.84,0.999847585947785
0.85,0.999876614957068
0.86,0.999900053817589
0.87,0.999918921839438
0.88,0.999934184661623
0.89,0.999948449881231
0.9,0.999959600314549
0.91,0.999968256828684
0.92,0.999975034561116
0.93,0.999980619060081
0.94,0.999984948455457
0.95,0.999988278429622
0.96,0.999990862934883
0.97,0.999991251638957
0.98,0.999991623758612
0.99,0.999991980004127
1,0.999992321056571

